Automated, Cost-effective, and Update-driven App Testing

Apps' pervasive role in our society led to the definition of test automation approaches to ensure their dependability. However, state-of-the-art approaches tend to generate large numbers of test inputs and are unlikely to achieve more than 50% method coverage. In this paper, we propose a strategy to achieve significantly higher coverage of the code affected by updates with a much smaller number of test inputs, thus alleviating the test oracle problem. More specifically, we present ATUA, a model-based approach that synthesizes App models with static analysis, integrates a dynamically-refined state abstraction function and combines complementary testing strategies, including (1) coverage of the model structure, (2) coverage of the App code, (3) random exploration, and (4) coverage of dependencies identified through information retrieval. Its model-based strategy enables ATUA to generate a small set of inputs that exercise only the code affected by the updates. In turn, this makes common test oracle solutions more cost-effective as they tend to involve human effort. A large empirical evaluation, conducted with 72 App versions belonging to nine popular Android Apps, has shown that ATUA is more effective and less effort intensive than state-of-the-art approaches when testing App updates.

==> data/1Hour_statistical_significance.txt <==

100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

78.04878 78.04878 65.85366 76.82927 63.41463
70.73171 70.73171 71.95122 76.82927 77.14286
82.85714 80 77.14286 80 82.85714
82.85714 77.14286 82.85714 100 100
50 100 100 100 100
100 100
28.04878 28.04878 23.17073 28.04878 23.17073
28.04878 28.04878 28.04878 28.04878 25.71429
25.71429 25.71429 22.85714 22.85714 25.71429
25.71429 25.71429 25.71429 50 50
50 50 0 0 50
50 50



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.99519890260631



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

64.79821 65.02242 57.62332 56.27803 71.74888
64.34978 64.57399 66.59193 57.4359 55.38462
60 61.02564 56.92308 57.4359 57.4359
62.05128 58.33333 57.40741 71.2963 61.11111
72.22222 67.2973 65.40541 66.48649 67.56757
66.21622 65.40541 58.91892 66.48649 69.17808
65.41096 66.78082 69.17808 58.90411 65.41096
70.54795 64.72603 59.72028 58.74126 59.93007
58.88112 59.93007 65.1049 57.97203 56.43357
49.34579 51.21495 55.14019 59.62617 57.75701
52.8972 53.64486 51.58879 69.23077 69.23077
69.23077 69.23077 84.61538 69.23077 69.23077
53.84615 68.08511 68.08511 68.08511 62.76596
72.34043 69.14894 71.2766
52.69058 56.50224 47.98206 51.34529 50
56.05381 47.98206 48.43049 49.74359 41.02564
39.48718 43.07692 42.5641 42.05128 40
43.07692 62.03704 61.11111 34.25926 62.96296
62.96296 48.14815 53.7037 61.11111 57.56757
58.64865 52.16216 51.62162 55.40541 55.40541
57.83784 49.65753 39.72603 45.20548 48.63014
54.10959 49.31507 44.17808 48.9726 47.48252
53.91608 50.34965 46.64336 47.83217 46.29371
46.08392 49.16084 44.48598 42.24299 44.29907
45.23364 42.61682 42.61682 46.72897 50.46729
46.15385 53.84615 46.15385 46.15385 53.84615
46.15385 46.15385 46.15385 51.06383 48.93617
63.82979 52.12766 50 59.57447 54.25532
52.12766



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.927299088649544



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

100 94.44444 94.44444 94.44444 94.44444
100 94.44444 94.44444 94.44444 94.44444
100 100 100 100 100
100 100 100 100 100
42.85714 42.85714 42.85714 42.85714 42.85714
42.85714 42.85714 42.85714 100 100
100 100 100 100 100
100 100 100 90.59829 88.88889
90.59829 93.16239 88.88889 89.74359 90.59829
90.59829 89.74359 88.03419 94.87179 94.87179
94.87179 92.30769 94.87179 92.30769 92.30769
92.30769 92.30769 94.87179 82.14286 85.71429
85.71429 60.71429 85.71429 82.14286 85.71429
85.71429 85.71429 82.14286 100 100
100 100 100 100 100
100 100 100 79.59184 89.79592
85.71429 79.59184 81.63265 55.10204 87.7551
85.71429 83.67347 89.79592
88.88889 83.33333 88.88889 88.88889 88.88889
88.88889 88.88889 88.88889 88.88889 88.88889
66.66667 66.66667 66.66667 66.66667 66.66667
66.66667 66.66667 66.66667 66.66667 66.66667
42.85714 42.85714 42.85714 42.85714 42.85714
42.85714 42.85714 42.85714 42.85714 42.85714
83.33333 83.33333 83.33333 83.33333 83.33333
83.33333 83.33333 83.33333 83.33333 83.33333
74.35897 82.90598 77.77778 76.06838 70.94017
81.19658 82.05128 83.76068 70.94017 67.52137
66.66667 53.84615 79.48718 79.48718 66.66667
66.66667 66.66667 66.66667 66.66667 64.28571
60.71429 64.28571 64.28571 67.85714 71.42857
71.42857 71.42857 71.42857 71.42857 100
100 100 100 100 100
100 100 55.10204 55.10204 53.06122
59.18367 53.06122 53.06122 53.06122 59.18367



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.79725935828877



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

53.59477 51.63399 48.69281 41.83007 47.38562
45.75163 54.90196 41.50327 52.94118 50
48.91566 50.60241 43.61446 47.22892 41.44578
46.74699 49.39759 47.22892 41.44578 47.22892
54.54545 54.54545 54.54545 45.45455 45.45455
54.54545 54.54545 54.54545 54.54545 54.54545
33.07453 37.8882 27.01863 31.21118 36.64596
35.24845 31.98758 33.38509 39.59627 38.35404
0 0 0 0 0
0 0 0 0 0
19.28105 19.60784 19.28105 19.28105 19.28105
19.28105 19.60784 19.60784 19.28105 19.28105
30.12048 30.12048 30.12048 30.12048 30.12048
30.12048 30.12048 30.12048 30.12048 30.12048
45.45455 45.45455 45.45455 45.45455 45.45455
45.45455 45.45455 45.45455 45.45455 45.45455
20.03106 20.03106 20.03106 20.03106 20.03106
20.03106 20.03106 20.03106 20.03106 20.03106
0 0 0 0 0
0 0 0 0 0



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.752



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

25 25 25 25 25
25 25 25 8.507671 8.507671
8.507671 8.507671 8.507671 8.507671 8.507671
8.507671 46.66667 46.66667 49.33333 48
50.66667 42.66667 50.66667 50.66667 66.66667
60.60606 24.24242 63.63636 24.24242 69.69697
72.72727 21.21212 60.97561 58.53659 58.53659
56.09756 14.28571 14.28571 9.52381 14.28571
14.28571 14.28571 9.52381 14.28571 66.66667
66.66667 66.66667 66.66667 52.38095 66.66667
66.66667 66.66667 100 100 100
100 100 100 100 100
100 100 100 100 100
100 100 100
25 25 25 25 25
25 25 8.507671 8.507671 8.507671
8.507671 8.507671 8.507671 8.507671 45.33333
48 40 45.33333 45.33333 42.66667
41.33333 27.27273 21.21212 21.21212 30.30303
27.27273 18.18182 24.24242 48.78049 48.78049
58.53659 51.21951 58.53659 46.34146 14.28571
14.28571 14.28571 14.28571 14.28571 14.28571
14.28571 66.66667 66.66667 61.90476 66.66667
66.66667 61.90476 57.14286 100 100
100 100 100 100 100
100 100 100 100 100



1Hour ModifiedMethodCoverageVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
1
0.547058823529412



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

60 60 60 60 60
60 60 60 60 60
50 50 50 50 50
50 50 50 50 50
66.25514 66.66667 48.55967 64.19753 55.14403
67.48971 57.61317 65.84362 56.3786 52.6749
90 80 60 90 90
90 50 60 90 100
81.25 81.25 62.5 56.25 62.5
68.75 81.25 62.5 62.5 81.25
55.08475 53.38983 52.54237 50 56.77966
58.47458 36.44068 55.08475 57.42574 65.34653
37.62376 56.43564 63.36634 54.45545 62.37624
65.34653 62.37624 53.46535 100 50
83.33333 83.33333 83.33333 83.33333 75
83.33333 75 100 100 77.77778
100 88.88889 77.77778 66.66667 100
100
60 60 60 60 60
60 60 60 60 60
75 50 50 50 50
50 50 50 50 50
34.15638 34.5679 34.5679 37.44856 37.03704
37.03704 36.21399 34.97942 36.62551 37.03704
50 50 50 50 50
50 50 50 50 56.25
56.25 56.25 62.5 56.25 56.25
56.25 56.25 56.25 34.74576 36.44068
38.13559 33.05085 34.74576 35.59322 37.28814
35.59322 38.98305 36.44068 46.53465 43.56436
46.53465 45.54455 45.54455 48.51485 45.54455
47.52475 48.51485 75 75 75
75 75 75 75 75
75 75 77.77778 88.88889 88.88889
88.88889 77.77778 88.88889 88.88889 77.77778
88.88889



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.716062736614386



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

63.06306 73.87387 63.06306 55.85586 58.55856
61.26126 55.85586 72.97297 55.85586 61.26126
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
60 73.84615 53.84615 60 50.76923
50.76923 76.92308 53.84615 50.76923 50.76923
100 100 100 75 75
100 75 75 100 75
88.88889 83.33333 83.33333 83.33333 83.33333
83.33333 83.33333 83.33333 94.44444 83.33333
71.17117 51.35135 51.35135 62.16216 51.35135
51.35135 51.35135 63.96396 71.17117 71.17117
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
46.15385 56.92308 46.15385 46.15385 58.46154
46.15385 46.15385 58.46154 58.46154 58.46154
75 75 75 75 75
75 75 75 75 75
72.22222 77.77778 77.77778 72.22222 83.33333
83.33333 83.33333 83.33333 83.33333 83.33333



1Hour ModifiedMethodCoverageVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
1
0.565555555555556



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

39.59938 42.52696 41.44838 41.91063 42.68105
42.06471 42.2188 32.35747 40.06163 40.83205
74.07407 96.2963 77.77778 74.07407 96.2963
77.77778 77.77778 92.59259 88.88889 77.77778
75 72.72727 72.72727 79.54545 81.81818
72.72727 81.81818 81.81818 77.27273 75
84 80 84 76 68
92 80 68 68 84
48.92206 48.25871 47.92703 39.30348 46.76617
44.44444 47.09784 40.63018 47.42952 46.10282
47.52066 45.86777 47.93388 47.10744 50
51.65289 50 49.58678 45.86777 45.45455
54.97288 57.14286 59.49367 52.98373 56.78119
53.88788 54.06872 55.33454 56.60036 54.79204
44.15584 35.06494 45.45455 49.35065 38.96104
35.06494 41.55844 44.15584 42.85714 42.85714
58.94737 61.05263 62.10526 61.05263 55.78947
63.15789 67.36842 60 60 53.68421
38.98305 31.43297 39.75347 40.52388 41.44838
39.75347 39.4453 39.75347 40.3698 40.06163
77.77778 77.27273 80 46.43449 48.34711
53.52622 38.96104 63.15789



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.726234567901235



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

31.39881 26.4881 15.625 38.24405 30.05952
35.11905 24.40476 32.44048 41.07143 65.38462
30.76923 30.76923 34.61538 61.53846 69.23077
19.23077 23.07692 61.53846 66.66667 0
100 66.66667 100 100 66.66667
66.66667 66.66667 12.08054 51.67785 38.25503
33.55705 53.69128 39.59732 49.66443 60.40268
49.66443 84.61538 84.61538 69.23077 46.15385
61.53846 53.84615 38.46154 92.30769 76.92308
29.41176 52.94118 54.90196 15.68627 23.52941
52.94118 25.4902 31.37255 50.98039 72.72727
75.75758 75.75758 51.51515 63.63636 72.72727
75.75758 54.54545 57.57576 66.66667 66.66667
71.42857 64.28571 69.04762 35.71429 59.52381
78.57143 45.2381
8.630952 8.630952 8.630952 8.630952 8.630952
8.630952 8.630952 8.630952 8.630952 19.23077
19.23077 19.23077 19.23077 19.23077 19.23077
19.23077 19.23077 19.23077 0 0
0 0 0 0 0
0 0 12.08054 12.75168 12.75168
12.08054 12.08054 12.08054 12.08054 12.08054
12.08054 15.38462 15.38462 15.38462 15.38462
15.38462 15.38462 15.38462 15.38462 15.38462
5.882353 5.882353 5.882353 5.882353 5.882353
5.882353 5.882353 5.882353 5.882353 21.21212
21.21212 21.21212 21.21212 21.21212 21.21212
21.21212 21.21212 21.21212 14.28571 14.28571
14.28571 14.28571 14.28571 14.28571 14.28571
14.28571 14.28571



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.969425154320988



100 ELEMENTS. DM2

1Hour ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

43.13725 45.09804 47.05882 49.01961 41.17647
47.05882 45.09804 47.05882 47.05882 47.05882
64.86486 67.56757 59.45946 67.56757 78.37838
67.56757 67.56757 45.94595 62.16216 67.56757
32.72727 43.63636 27.27273 34.54545 38.18182
36.36364 27.27273 36.36364 36.36364 30.90909
35.61644 26.0274 46.57534 47.94521 43.83562
65.75342 41.09589 52.05479 53.42466 28.76712
42.85714 48.7395 48.7395 47.05882 48.7395
47.05882 63.86555 60.5042 47.05882 66.38655
40.78947 40.78947 52.63158 60.52632 35.52632
52.63158 38.15789 44.73684 32.89474 57.53425
53.42466 58.33333 66.66667 58.33333 58.33333
58.33333 75 83.33333 83.33333 16.66667
58.33333 49.27536 52.17391 62.31884 63.76812
47.82609 65.21739 55.07246 44.92754 62.31884
47.82609
9.803922 45.09804 47.05882 47.05882 41.17647
47.05882 9.803922 39.21569 37.2549 9.803922
62.16216 40.54054 72.97297 35.13514 70.27027
43.24324 67.56757 64.86486 43.24324 54.05405
16.36364 16.36364 16.36364 16.36364 16.36364
16.36364 16.36364 16.36364 20.54795 24.65753
26.0274 26.0274 24.65753 34.24658 26.0274
21.91781 44.53782 47.05882 52.10084 66.38655
69.7479 42.85714 38.15789 48.68421 34.21053
36.84211 32.89474 40.78947 40.78947 50.68493
50.68493 49.31507 50.68493 50.68493 47.94521
49.31507 50.68493 33.33333 33.33333 33.33333
33.33333 33.33333 33.33333 33.33333 33.33333
33.33333 40.57971 37.68116 40.57971 40.57971
40.57971 40.57971 40.57971



1Hour ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.727549467275495



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

54.91118 52.3511 45.97701 53.0303 43.67816
47.7534 47.80564 48.01463 53.18704 65.46091
75.02917 70.5951 64.52742 70.47841 76.19603
76.89615 64.76079 77.01284 56.09756 26.82927
9.756098 56.09756 53.65854 56.09756 53.65854
53.65854 56.09756
18.80878 18.80878 16.56217 18.80878 16.56217
18.80878 18.80878 18.80878 18.80878 13.76896
13.76896 13.76896 13.30222 13.30222 13.76896
13.76896 13.53559 13.76896 9.756098 9.756098
9.756098 9.756098 0 0 9.756098
9.756098 9.756098



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.970507544581619



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

62.62727 62.8 58.30909 55.57273 70.13636
62.66364 61.48182 64.88182 49.29035 47.94323
53.11523 51.91244 51.81621 47.96728 50.97426
53.019 48.58664 48.25891 62.966 55.01844
68.00492 64.88041 63.80563 62.06479 62.47351
64.77445 65.28913 58.3409 64.68362 64.96454
59.57447 65.09062 66.30418 50.96927 61.48148
64.27108 60.20489 56.93675 53.9493 55.28203
54.77665 56.4599 61.29361 54.7359 53.45615
42.76171 45.76391 49.08834 55.00629 53.89815
47.76014 47.61081 45.99183 74.37722 74.37722
74.37722 74.37722 62.27758 70.81851 74.37722
49.11032 70.60786 65.23351 69.75537 59.89622
73.53595 67.49444 71.6086
52.21818 53.65455 48.08182 51.38182 49.3
53.04545 47.19091 48.85455 40.89488 35.8191
34.42386 38.4893 37.74357 36.34833 34.73659
36.4205 54.1991 54.15813 26.1778 56.98484
55.38714 43.21999 47.27571 53.54363 47.78989
50.07569 45.08023 44.14169 46.07932 47.8353
50.13624 45.75256 34.16864 42.20646 42.7108
48.08511 43.26241 39.81087 44.06619 43.21813
49.47832 44.41637 41.24144 42.19107 40.78497
40.6627 43.47897 39.08362 36.96951 38.83999
39.02075 36.94593 36.94593 41.83433 43.86199
23.48754 42.70463 23.48754 23.48754 41.63701
23.48754 23.48754 23.48754 41.47517 40.21497
57.07932 45.25574 44.84804 57.07932 46.10823
46.553



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.927920463960232



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

89.42652 86.55914 89.42652 87.99283 87.99283
89.24731 87.99283 79.7491 86.55914 87.99283
90.47619 90.47619 90.47619 90.47619 90.47619
90.47619 90.47619 90.47619 90.47619 90.47619
44.0678 44.0678 44.0678 44.0678 44.0678
44.0678 44.0678 44.0678 92.98831 87.31219
92.65442 92.65442 92.98831 87.31219 92.65442
92.65442 92.65442 92.98831 82.96493 80.57766
81.75656 82.6702 81.63867 80.4303 82.6702
79.19246 80.28294 77.77778 85.59447 86.48249
87.96251 81.99309 86.63049 84.80513 84.7558
84.06512 85.10113 85.93981 75.96091 74.91857
76.61238 34.39739 76.09121 74.00651 75.50489
75.37459 75.37459 74.72313 93.33333 93.33333
93.33333 93.33333 93.33333 93.33333 93.33333
93.33333 93.33333 93.33333 65.71777 72.50915
67.38512 64.13176 63.88776 30.54087 69.8658
67.26312 65.22977 72.71248
81.1828 78.31541 81.1828 81.1828 81.1828
81.1828 81.1828 81.1828 81.1828 81.1828
85.71429 85.71429 85.71429 85.71429 85.71429
85.71429 85.71429 85.71429 85.71429 85.71429
44.0678 44.0678 44.0678 44.0678 44.0678
44.0678 44.0678 44.0678 44.0678 44.0678
71.61937 71.61937 71.61937 71.61937 71.61937
71.61937 71.61937 71.61937 71.61937 71.61937
61.50899 66.72561 58.44385 62.27527 58.35544
64.95726 66.19511 67.19717 58.35544 56.55762
49.72866 31.08041 60.03947 63.29551 49.72866
49.72866 49.72866 49.72866 49.72866 44.7557
33.15961 44.7557 35.11401 42.28013 54.65798
54.65798 54.65798 54.65798 54.65798 93.33333
93.33333 93.33333 93.33333 93.33333 93.33333
93.33333 93.33333 36.55958 36.55958 32.24888
41.03294 32.24888 32.24888 32.24888 35.1769



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.73783422459893



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

39.80703 37.59476 35.3756 32.55686 35.44452
36.306 42.28119 32.28808 39.00069 38.26327
36.40134 37.93655 32.53783 33.77474 31.51193
34.93161 37.20169 32.94529 30.60972 34.70605
43.52774 43.52774 43.81223 37.4111 37.4111
43.38549 43.38549 43.52774 43.81223 43.95448
22.56811 25.20833 17.60817 21.28205 23.74599
22.39583 20.92147 22.09135 26.61458 26.39824
0 0 0 0 0
0 0 0 0 0
16.25086 16.35424 16.25086 16.25086 16.25086
16.25086 16.35424 16.35424 16.25086 16.25086
22.19878 22.14057 22.14057 22.14057 22.14057
22.14057 22.19878 22.19878 22.14057 22.14057
37.4111 37.4111 37.4111 37.4111 37.4111
37.4111 37.4111 37.4111 37.4111 37.4111
12.65224 12.65224 12.65224 12.65224 12.65224
12.65224 12.65224 12.65224 12.65224 12.65224
0 0 0 0 0
0 0 0 0 0



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.704



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

15.89404 15.89404 15.89404 15.89404 15.89404
15.89404 15.89404 15.89404 5.595855 5.595855
5.595855 5.595855 5.595855 5.595855 5.595855
5.595855 47.69648 47.32385 49.08537 48.30623
50 43.90244 49.25474 49.62737 53.17012
47.5204 23.54049 49.52919 23.28939 51.66353
55.30446 21.0295 55.82915 52.46231 52.21106
51.40704 13.13756 11.74652 8.346213 13.13756
13.13756 13.13756 8.346213 13.13756 58.20029
58.418 57.03919 56.60377 50.87083 58.56313
56.82148 57.4746 42.85714 42.85714 42.85714
42.85714 42.85714 42.85714 42.85714 42.85714
91.30435 91.30435 91.30435 91.30435 91.30435
91.30435 91.30435 91.30435
18.54305 15.89404 15.89404 15.89404 15.89404
15.89404 15.89404 5.595855 5.595855 5.595855
5.595855 5.595855 5.595855 5.595855 47.56098
47.28997 42.00542 45.56233 44.74932 45.69783
44.34282 23.41494 21.34338 21.40615 29.81795
23.41494 20.21343 22.66164 40.30151 38.44221
52.11055 41.35678 52.01005 41.30653 12.82844
12.82844 12.82844 12.82844 12.82844 12.82844
12.82844 55.58781 57.11176 54.42671 55.58781
56.96662 53.84615 52.83019 42.85714 42.85714
42.85714 42.85714 42.85714 42.85714 91.30435
91.30435 91.30435 91.30435 91.30435 91.30435



1Hour CoverageOfModifiedMethodInstructionsVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
1
0.555637254901961



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

48.44125 48.44125 48.44125 48.44125 48.44125
48.44125 48.44125 48.44125 48.44125 48.44125
36.39706 36.39706 36.39706 36.39706 36.39706
36.39706 36.39706 36.39706 36.39706 36.39706
67.1112 67.2877 50.30398 66.2777 56.07962
67.79761 58.01137 67.49363 57.13865 55.47166
68.61144 73.27888 58.10968 73.979 64.99417
68.61144 55.30922 57.40957 73.74562 79.92999
63.60544 61.73469 53.06122 51.36054 53.06122
53.91156 62.07483 54.59184 53.06122 63.60544
38.32363 37.83469 35.80908 35.15716 40.93132
40.46566 23.11991 38.18393 42.42582 47.21499
24.4404 38.54763 44.92452 38.49558 45.80947
44.66424 46.1999 36.0229 72.56894 33.38171
69.23077 69.23077 69.23077 71.55298 61.82874
69.66618 61.24819 81.37357 81.16545 49.1155
79.39646 71.69615 49.1155 47.45057 82.10198
81.89386
54.19664 54.19664 54.19664 55.15588 54.19664
54.67626 54.67626 54.67626 54.19664 54.19664
42.64706 36.39706 36.39706 36.39706 36.39706
36.39706 36.39706 36.39706 36.39706 36.39706
41.29241 41.66503 41.51794 42.82212 43.16533
43.90076 43.67523 41.63561 42.91037 43.1163
54.84247 54.84247 54.95916 54.84247 54.84247
54.49242 54.84247 54.84247 54.6091 51.02041
51.02041 51.02041 52.55102 51.02041 51.02041
50.68027 51.02041 51.19048 25.58789 25.91385
26.86845 21.60652 25.58789 26.03027 24.2142
26.03027 27.35739 26.54249 31.28579 29.82821
31.12962 30.19261 30.34878 31.65018 30.68714
31.25976 31.83238 61.24819 61.53846 61.24819
61.24819 61.24819 61.24819 61.24819 61.53846
61.24819 61.24819 53.48595 71.69615 71.69615
75.85848 50.05203 76.48283 75.13007 53.48595
71.69615



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.611343969713359



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

53.31286 62.08864 53.70777 47.16981 49.01272
51.38219 47.25757 62.35191 47.16981 51.38219
94.87179 94.87179 38.46154 38.46154 94.87179
38.46154 94.87179 38.46154 38.46154 100
100 95.2381 95.2381 100 42.85714
42.85714 42.85714 42.85714 42.85714 42.85714
53.28467 65.10949 51.24088 52.48175 44.23358
44.23358 67.88321 45.76642 44.23358 44.30657
96.77419 96.77419 96.77419 91.39785 92.47312
96.77419 91.39785 91.39785 96.77419 91.39785
81.58379 74.95396 74.95396 74.95396 78.26888
75.13812 75.13812 78.08471 86.37201 78.6372
58.35893 42.38701 42.38701 52.74243 42.38701
42.38701 42.38701 53.70777 58.35893 58.35893
38.46154 38.46154 94.87179 38.46154 38.46154
38.46154 94.87179 94.87179 94.87179 94.87179
95.2381 42.85714 42.85714 42.85714 95.2381
42.85714 42.85714 95.2381 95.2381 95.2381
42.11679 51.75182 42.11679 42.11679 52.55474
42.11679 42.11679 52.55474 52.55474 52.55474
91.39785 91.39785 91.39785 92.47312 91.39785
91.39785 92.47312 92.47312 92.47312 92.47312
74.03315 76.79558 76.79558 74.03315 74.58564
74.58564 74.58564 77.90055 74.58564 74.58564



1Hour CoverageOfModifiedMethodInstructionsVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
1
0.55125



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

32.3824 36.42461 34.62708 35.88803 36.20104
35.74495 36.13844 27.49955 33.04418 34.04579
77.90623 96.33911 89.27425 87.41169 98.65125
88.82466 87.9255 88.50353 95.18304 88.50353
72.29021 73.25175 73.42657 76.96678 83.47902
71.5035 82.91084 82.51748 78.93357 78.27797
85.95907 84.67396 77.91528 82.81771 78.24845
90.62351 75.77344 78.24845 75.34507 87.48215
43.48971 43.17007 42.29576 33.70311 40.9984
37.58579 41.43085 36.34483 42.06073 41.8351
44.84503 45.24035 46.79001 44.03858 47.69133
49.41493 47.51739 48.30803 43.83302 42.91588
45.30789 46.68916 47.29017 41.65964 46.08815
43.48376 43.78954 44.80177 45.61367 44.27457
48.47375 43.95604 54.33455 55.00611 48.5348
40.47619 49.45055 46.03175 48.10745 48.84005
65.97434 69.24252 65.79108 66.67685 62.00367
69.15089 71.50275 66.67685 64.44716 60.38485
32.01574 25.97031 33.19621 34.73439 35.31569
33.47344 32.68646 33.00841 34.2783 33.60758
88.11818 80.85664 84.72156 40.65056 45.36686
41.96542 46.15385 69.33415



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.738271604938272



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

24.5262 18.70269 10.49991 29.02658 22.03837
25.4562 16.74001 26.41847 29.98592 48.09461
15.63732 20.23653 19.6452 47.63469 53.02234
11.43233 15.2431 48.29172 30.66667 0
55.33333 30.66667 55.33333 55.33333 30.66667
30.66667 30.66667 7.387369 33.9819 25.61648
22.1413 40.797 27.65581 35.48018 43.04443
35.77151 51.24678 49.01118 48.06535 25.88134
46.0877 34.04987 15.47721 62.68272 47.37747
24.61015 39.97732 44.68387 9.639921 19.9036
40.2892 22.20017 26.05614 37.82251 47.57777
51.35135 51.19837 34.31922 35.64508 52.21826
50.33146 37.22591 30.80061 51.39535 50.63123
52.29236 49.86711 51.69435 24.18605 49.06977
53.78738 31.56146
6.005398 6.005398 6.069941 6.005398 6.005398
6.005398 6.005398 6.008332 6.005398 11.30092
11.30092 11.30092 11.30092 11.30092 11.30092
11.30092 11.30092 11.30092 0 0
0 0 0 0 0
0 0 7.376964 7.428988 7.428988
7.376964 7.366559 7.366559 7.387369 7.387369
7.387369 6.534824 6.534824 6.534824 6.534824
6.534824 6.534824 6.534824 6.534824 6.534824
1.871279 1.871279 1.871279 1.871279 1.871279
1.871279 1.871279 1.871279 1.871279 6.680265
6.680265 6.680265 6.680265 6.680265 6.680265
6.680265 6.680265 6.680265 14.68439 14.68439
14.68439 14.61794 14.68439 14.61794 14.68439
14.71761 14.68439



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.974151234567901



100 ELEMENTS. DM2

1Hour CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

26.44901 25.5686 26.81585 29.05356 25.53191
26.26559 26.0088 28.76009 26.7058 26.26559
55.29309 50.13123 45.01312 61.1986 66.92913
54.33071 56.86789 30.13998 50.08749 55.94926
18.6506 28.81928 18.74699 19.37349 28.14458
20.24096 18.50602 19.80723 18.93976 27.22892
18.51266 13.9557 23.67089 23.06962 20.79114
34.62025 18.57595 25.25316 24.49367 14.36709
27.03609 31.2999 32.6573 30.53338 31.77898
30.72501 38.16672 40.94538 30.98052 38.03897
37.26415 37.40929 42.88824 46.91582 37.08273
42.70682 35.77649 37.8447 33.81713 37.99145
41.75214 30.10204 28.79009 28.79009 28.64431
26.16618 35.27697 51.89504 54.15452 7.507289
27.69679 39.01987 38.17219 36.90066 44.55629
33.53642 44.60927 37.61589 31.4702 42.96689
31.97351
4.475422 22.41379 22.92737 28.90682 23.11079
23.80778 4.475422 19.44241 14.38004 4.475422
49.86877 28.87139 64.52318 16.49169 60.19248
30.53368 63.73578 60.14873 30.57743 44.57568
14.31325 14.07229 14.31325 14.07229 14.07229
14.31325 14.07229 14.07229 8.702532 10.22152
10.44304 10.44304 10.22152 15.09494 10.44304
9.303797 27.78665 31.01246 36.42606 48.49888
44.53849 26.86043 38.53411 41.14659 33.6357
37.22787 31.3135 40.20319 38.57039 34.48718
36.49573 35.08547 36.66667 35.68376 28.37607
34.95726 35.64103 10.78717 10.78717 13.62974
12.09913 12.09913 12.09913 12.09913 10.78717
29.29801 34.38411 32.29139 33.72185 33.72185
34.22517 34.35762 33.88079



1Hour CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.639945881955014



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

72.49322 80.31746 94.44444
26.96477 25.07937 38.88889



1Hour AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

63.87332 58.46154 64.07407 65.47297 66.26712
59.58916 53.90187 69.23077 68.54103
51.37332 42.62821 55.78704 55.52124 47.47432
48.47028 44.83645 0.4370629 53.98936



1Hour AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.962962962962963



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

95.55556 100 42.85714 100 90.08547
93.58974 82.14286 100 81.83673
88.33333 66.66667 42.85714 83.33333 76.75214
68.09117 67.85714 100 55.10204



1Hour AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.765432098765432



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

48.82353 46.38554 52.72727 34.44099 0
19.37908 30.12048 45.45455 20.03106 0



1Hour AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.78



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

25 8.507671 48.16667 50.37879 58.53659
13.09524 64.88095 100 100
25 8.507671 0 24.24242 52.03252
14.28571 63.94558 100 100



1Hour AvgModifiedMethodCoverageVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
2
0.580246913580247



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

60 50 60.0823 80 70
52.22458 57.82178 79.62963 90.12346
60 52.5 35.96708 50 56.94444
36.10169 46.42464 75 85.18519



1Hour AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.728395061728395



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

62.16216 100 100 58.15385 87.5
85
59.63964 100 100 52.15385 75
80



1Hour AvgModifiedMethodCoverageVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
2
0.583333333333333



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

40.57011 83.33333 77.04545 78.4 45.68823
48.09917 55.60579 41.94805 58.83627
39.15254 77.77778 77.27273 80 46.43449
48.34711 53.52622 38.96104 57.68399



1Hour AvgModifiedMethodCoverageVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
1
0.530864197530864



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

30.53902 44.01709 70.37037 43.17673 67.52137
37.47277 66.66667 51.39486
8.630952 19.23077 0 12.22968 15.38462
5.882353 21.21212 11.79578



1Hour AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

1Hour AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

45.88235 64.86486 34.36364 44.10959 52.10084
44.29825 55.47945 62.03704 55.07246
33.33333 55.40541 16.36364 25.5137 53.78151
38.90977 50 33.33333 39.31159



1Hour AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.790123456790123



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

49.63427 71.21743 46.88347
18.30953 13.63931 7.588076



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

62.30909 50.75475 56.56698 63.28906 61.60757
55.86129 48.48515 69.26157 68.30456
50.46591 36.85951 48.86829 47.30548 42.50788
43.18399 39.18776 0.3224853 47.32672



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.975308641975309



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

87.29391 90.47619 44.0678 91.68614 80.99617
85.333 71.29642 93.33333 63.92436
80.89606 85.71429 44.0678 71.61937 62.05718
50.30971 47.3355 93.33333 34.79057



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.716049382716049



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

36.8918 34.25568 42.37553 22.88341 0
16.28187 22.15803 37.4111 12.65224 0



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.7



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

15.89404 5.595855 48.14956 40.63089 52.97739
11.76584 56.74891 42.85714 91.30435
16.27247 5.595855 0 23.18178 44.25461
12.82844 55.19386 42.85714 91.30435



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
2
0.58641975308642



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

48.44125 36.39706 61.29731 67.3979 57.0068
36.22817 40.87454 64.21545 69.25656
54.43645 37.02206 42.57011 54.79061 51.17158
25.57392 30.91272 61.30624 66.62042



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.62962962962963



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

52.48355 67.17949 64.7619 51.27737 94.19355
77.80847
49.3462 66.66667 69.04762 47.25547 91.93548
75.24862



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
1
0.555555555555556



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

34.19961 89.85228 77.35577 81.70871 40.29144
46.05946 44.89983 48.32112 57.83603
32.82865 88.11818 80.85664 84.72156 40.65056
45.36686 41.96542 46.15385 57.58271



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
1
0.518518518518518



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

22.59937 31.02643 35.48148 30.20844 42.20885
29.46476 43.40756 33.48527
6.012895 11.30092 0 7.389681 6.534824
1.871279 6.680265 5.684266



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

1Hour AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

26.74248 52.59405 21.84578 21.73101 33.21622
39.07837 39.87179 32.36961 38.08212
16.84153 44.95188 14.16265 10.60918 35.85383
37.23305 34.67415 11.79847 33.2351



1Hour AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.654320987654321





==> data/1hourStatisticalSignificance_DifferenceInNumberOfActions.txt <==
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (679.7889)


BL avg: (1285.478)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.580195e-29

 VD-A: DM2BETTER than APPR 
 (large)
(0.01790123)

APPR avg: (679.7889)


BL avg: (55350.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.598479e-24

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (679.7889)


BL avg: (21271.583)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.634317e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (983.8375)


BL avg: (2085.062)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.196562e-28

 VD-A: DM2BETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (55384.121)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.038736e-25

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (983.8375)


BL avg: (25177.432)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.87756e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (902.520)


BL avg: (1191.160)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.988097e-15

 VD-A: DM2BETTER than APPR 
 (large)
(0.0392)

APPR avg: (902.520)


BL avg: (53271.744)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.194125e-16

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (902.520)


BL avg: (26420.696)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.597861e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (750.3333)


BL avg: (1069.989)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.56918e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.09919753)

APPR avg: (750.3333)


BL avg: (58045.067)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.801412e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (750.3333)


BL avg: (23101.808)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.469077e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (957.175)


BL avg: (1660.662)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.438638e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.074375)

APPR avg: (957.175)


BL avg: (58402.912)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.16987e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (957.175)


BL avg: (17650.623)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 0.031176

 VD-A: APEBETTER than APPR 
 (small)
(0.3974638)
Case: 6


APPR avg: (800.750)


BL avg: (953.0167)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.008032499

 VD-A: DM2BETTER than APPR 
 (medium)
(0.3597222)

APPR avg: (800.750)


BL avg: (59736.033)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.466914e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (800.750)


BL avg: (43109.069)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.492561e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (947.6333)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 6.9169e-19

 VD-A: DM2BETTER than APPR 
 (large)
(0.1169753)

APPR avg: (947.6333)


BL avg: (61004.811)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.79607e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (947.6333)


BL avg: (33129.909)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030716e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (1057.162)


BL avg: (1221.750)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.0392766

 VD-A: DM2BETTER than APPR 
 (small)
(0.405625)

APPR avg: (1057.162)


BL avg: (60957.812)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.182802e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (1057.162)


BL avg: (24414.698)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.975062e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (836.8111)


BL avg: (1195.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.069725e-25

 VD-A: DM2BETTER than APPR 
 (large)
(0.04777778)

APPR avg: (836.8111)


BL avg: (55750.828)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 1.519298e-30

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (836.8111)


BL avg: (27182.239)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.704804e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)


==> data/1hour_statistical_significance_instructions.txt <==
CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0006747634




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9753086)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.006322948




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.90625)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.294802




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.70000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.09369262




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.82000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3311375




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6358025)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.0519376




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7716049)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.630954




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.5833333)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6744241




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.56250)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0007775304




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3098795




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.6419753)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)








==> data/1hour_statistical_significance_instructions_ALL.txt <==
ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6001157)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9450231)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9018133)



10.40999 4.99047 0.1839311 0.4361169 0.5086144
0.2197271 0.009815779 0.02335131 5.796427 3.908452
0.06957975 0.2557639 0.0266213 0.02086747 8.354304e-05
0.002163159 0.6379443 0.2269951 0.006466842 0.08752643
1.766376 1.658928 0.02195823 0.0503613 4.348152
3.0946 0.03939996 0.1045016 12.38561 6.695744
0.02778462 0.2586329 0.9195257 0.5418043 0.00643587
0.02356998 3.126852 1.382002 0.04955277 0.116445
0.01972591 0.006679434 0.0003578158 0.0008610472 5.355591
3.254223 0.05389719 0.1399052 2.204017 1.20272
0.005348252 0.1584762 0.1424385 0.05775092 0.002720808
0.004743969 0.1027963 0.03977214 6.296728e-05 0.0005075738
1.480621 1.22297 0.02520937 0.05162673 0.7547017
0.6615318 0.001903452 0.01388928 1.530423 1.001742
0.00323638 0.02511304 4.239746 0.9498582 0.04709919
0.09733326 0.5459245 0.2790229 0.009074382 0.01163634
0.3412762 0.2533608 0.002765333 0.016587 1.017255
0.4550419 0.0009128046 0.02939444 5.3238 2.554916
0.1245575 0.3126689 0.08702964 0.04408986 0.0008033237
0.000799911 1.961409 1.638212 0.03701711 0.07549947
0.07934761 0.05654596 0.04754717 0.490901 0.5528723
0.3229147 0.005384894 0.01539305 4.630664 1.99094
0.06975426 0.1934308 2.813761 1.151591 0.03760161
0.03491106 6.137653 4.694221 0.07958059 0.2327749
1.911713 0.809872 0.004606385 0.05187706 0.5716448
0.2528882 0.008940807 0.04755332 1.034269 1.050585
0.01762448 0.02832697 1.746344 1.653361 0.0340572
0.06038792 4.879128 3.932655 0.001122885 0.01852927
0.8125666 0.5936243 0.00536195 0.0158725 5.472654
2.144496 0.07313465 0.2111733 1.702126 0.6409297
0.02621652 0.1407006 0 0 0
0 0.1377509 0.07123025 0.0002728229 0.004142643
0.3527276 0.1769156 0.007004309 0.01451903 0.09763797
0.09257504 0.00224433 0.00302324 4.353046 3.020577
0.06754138 0.1488605 0.5247871 0.6351701 8.374728e-05
0.000894483 2.610114 1.594486 0.01692984 0.07300255
16.34147 10.17845 0.3353555 0.5550714 1.14107
0.4676747 0.002032227 0.06799343 NA NA
NA NA 1.370687 0.7281423 0.00829625
0.05652067 1.562311 0.704932 0.0900112 0.0275181
0.4672272 0.4815514 0.00953052 0.01349726 3.257034
1.987089 0.04999837 0.09894655 1.441186 1.196772
0.009823134 0.09646328 1.487245 0.9190303 0.005570541
0.04730241 9.208672 4.794772 0.1320759 0.3196347
0.01336388 0.006573387 0.0004317938 0 NA
NA NA NA 0.02265519 0.01398993
0.00014249 0.001410736 1.518254 0.8181328 0.09106517
0.8492027 NA NA NA NA
4.612567 2.872477 0.07378375 0.1517815 0.8877748
0.8722248 0.003047744 0.009119261 0.8099103 0.9036575
0.00644003 0.03054432 0.3533058 0.1054965 0.001957216
0.005095379 1.664796 0.7399826 0.02814576 0.001172874
NA NA NA NA 0.07459152
0.05839279 0.0001221747 0.003214345 0.4481108 0.2498231
0.009048874 0.139752 NA NA NA
NA 0.9310641 0.4321533 0.01095313 0.02077867
1.814496 1.20521 0.00109036 0.01509212 0.5248201
0.2548382 0.000134959 0.005337484 3.038921 1.276905
0.03531923 0.0586995 NA NA NA
NA NA NA NA NA
0 0 0 0 0.7241835
0.3628341 0.01598774 0.1497996 NA NA
NA NA 2.116941 1.996891 0.03464277
0.06855807 NA NA NA NA
1.590265 1.285599 0.0007958068 0.04842729
ALL AutAut 

0.9195257 1.530423 0.5528723 0.8125666 2.610114
1.487245 0.8099103 0.5248201 1.590265 12.38561
0.7547017 0.07934761 4.879128 0.5247871 1.441186
0.8877748 1.814496 NA 4.348152 1.480621
1.961409 1.746344 4.353046 3.257034 4.612567
0.9310641 2.116941 1.766376 0.1027963 0.08702964
1.034269 0.09763797 0.4672272 NA NA
NA 0.6379443 0.1424385 5.3238 0.5716448
0.3527276 1.562311 1.518254 0.4481108 0.7241835
0.0266213 2.204017 1.017255 1.911713 0.1377509
1.370687 0.02265519 0.07459152 0 5.796427
5.355591 0.3412762 6.137653 0 NA
NA NA NA 0.5086144 0.01972591
0.5459245 2.813761 1.702126 1.14107 0.01336388
1.664796 NA 10.40999 3.126852 4.239746
4.630664 5.472654 16.34147 9.208672 0.3533058
3.038921 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.5418043 1.001742 0.3229147 0.5936243 1.594486
0.9190303 0.9036575 0.2548382 1.285599 6.695744
0.6615318 0.05654596 3.932655 0.6351701 1.196772
0.8722248 1.20521 NA 3.0946 1.22297
1.638212 1.653361 3.020577 1.987089 2.872477
0.4321533 1.996891 1.658928 0.03977214 0.04408986
1.050585 0.09257504 0.4815514 NA NA
NA 0.2269951 0.05775092 2.554916 0.2528882
0.1769156 0.704932 0.8181328 0.2498231 0.3628341
0.02086747 1.20272 0.4550419 0.809872 0.07123025
0.7281423 0.01398993 0.05839279 0 3.908452
3.254223 0.2533608 4.694221 0 NA
NA NA NA 0.2197271 0.006679434
0.2790229 1.151591 0.6409297 0.4676747 0.006573387
0.7399826 NA 4.99047 1.382002 0.9498582
1.99094 2.144496 10.17845 4.794772 0.1054965
1.276905 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut2.26217490812441

ALL CASES AVG DM21.33556457542758

ALL CASES AVG Monkey0.0304275938878509

ALL CASES AVG APE0.0961761491186088



==> data/5Hours_statistical_significance.txt <==

100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

85.36585 87.80488 80 71.42857 100
50
28.04878 23.17073 25.71429 25.71429 50
0



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.986111111111111



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

73.31839 65.02242 63.00448 62.55605 61.21076
60.08969 62.10762 63.67713 60.08969 42.82511
59.48718 61.53846 64.61538 58.46154 62.5641
60 61.53846 65.64103 64.10256 63.07692
62.03704 66.66667 53.7037 68.51852 58.33333
62.96296 56.48148 73.14815 67.59259 48.14815
58.37838 55.67568 46.48649 60.54054 51.35135
59.45946 54.86486 57.83784 60 54.05405
69.86301 70.20548 75 39.72603 73.9726
64.0411 65.75342 59.58904 59.93151 60.61644
67.62238 60.90909 64.40559 63.21678 67.06294
54.12587 63.77622 64.61538 62.23776 58.31776
52.14953 56.26168 55.3271 55.70093 53.83178
55.14019 51.96262 53.45794 92.30769 92.30769
69.23077 92.30769 92.30769 61.53846 92.30769
92.30769 92.30769 74.46809 75.53191 73.40426
68.08511 69.14894 64.89362 67.02128 69.14894
68.08511 69.14894
47.75785 47.30942 47.75785 50.44843 57.17489
48.43049 56.72646 46.63677 46.63677 50.89686
42.05128 41.53846 43.58974 43.58974 42.05128
47.17949 41.02564 41.53846 45.64103 40.51282
41.66667 64.81481 65.74074 60.18519 59.25926
59.25926 62.96296 49.07407 60.18519 59.45946
54.59459 56.21622 51.08108 52.16216 52.7027
53.78378 46.48649 54.32432 52.97297 54.45205
48.9726 50 42.12329 41.43836 45.89041
47.94521 45.20548 50.68493 47.60274 43.98601
45.94406 46.92308 45.87413 46.01399 47.48252
54.05594 43.21678 45.87413 48.67133 50.46729
45.04673 44.29907 46.54206 45.60748 41.49533
44.48598 46.54206 43.17757 47.1028 46.15385
38.46154 23.07692 46.15385 46.15385 46.15385
46.15385 61.53846 46.15385 30.76923 64.89362
63.82979 56.38298 51.06383 59.57447 50
28.7234 54.25532 48.93617 53.19149



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.899328425674803



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

94.44444 94.44444 94.44444 94.44444 94.44444
94.44444 94.44444 94.44444 94.44444 94.44444
100 100 100 100 66.66667
100 100 100 100 100
42.85714 42.85714 42.85714 42.85714 42.85714
42.85714 42.85714 42.85714 42.85714 42.85714
100 100 100 100 100
100 100 100 100 100
92.30769 90.59829 90.59829 91.45299 88.03419
92.30769 94.01709 94.87179 94.01709 67.52137
94.87179 94.87179 94.87179 94.87179 97.4359
97.4359 94.87179 97.4359 94.87179 94.87179
85.71429 85.71429 60.71429 85.71429 85.71429
85.71429 85.71429 85.71429 85.71429 100
100 100 100 100 100
100 100 100 100 83.67347
87.7551 93.87755 85.71429 89.79592 71.42857
87.7551 83.67347
88.88889 88.88889 83.33333 88.88889 88.88889
88.88889 88.88889 88.88889 88.88889 88.88889
66.66667 66.66667 66.66667 66.66667 66.66667
66.66667 66.66667 66.66667 66.66667 66.66667
42.85714 42.85714 42.85714 42.85714 42.85714
42.85714 42.85714 42.85714 42.85714 42.85714
83.33333 83.33333 83.33333 83.33333 83.33333
83.33333 83.33333 83.33333 83.33333 83.33333
70.94017 79.48718 82.90598 79.48718 82.90598
79.48718 82.05128 82.90598 82.05128 76.06838
84.61538 84.61538 79.48718 79.48718 84.61538
56.41026 79.48718 87.17949 84.61538 79.48718
64.28571 78.57143 75 75 78.57143
71.42857 71.42857 71.42857 71.42857 71.42857
100 100 100 100 100
100 100 100 100 100
69.38776 69.38776 69.38776 61.22449 65.30612
73.46939 65.30612 53.06122 53.06122 53.06122



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.764942528735632



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

52.94118 59.15033 53.26797 55.22876 42.81046
44.77124 56.86275 58.82353 55.55556 43.37349
43.85542 44.09639 48.43373 43.85542 51.3253
49.87952 36.86747 46.50602 49.39759 45.45455
54.54545 54.54545 54.54545 63.63636 45.45455
54.54545 45.45455 45.45455 54.54545 31.8323
33.85093 43.1677 32.29814 40.21739 35.55901
37.1118 36.64596 31.36646 36.3354 0
0 0 0 100 0
0 0 0 0
18.30065 16.66667 16.66667 16.66667 16.66667
16.66667 16.66667 16.66667 16.66667 16.66667
31.56627 32.77108 32.77108 31.56627 32.77108
31.56627 31.56627 31.56627 31.56627 31.56627
45.45455 45.45455 45.45455 45.45455 45.45455
45.45455 45.45455 45.45455 45.45455 45.45455
18.32298 18.32298 18.32298 18.32298 20.49689
18.32298 20.49689 18.32298 18.32298 18.32298
0 0 0 0 0
0 0 0 0 0



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.750612244897959



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

25 25 25 25 25
25 25 25 25 25
8.507671 8.507671 8.507671 8.507671 8.507671
8.507671 8.507671 8.507671 8.507671 8.507671
46.66667 49.33333 50.66667 53.33333 52
52 49.33333 48 75.75758 69.69697
51.51515 66.66667 72.72727 75.75758 72.72727
54.54545 75.75758 72.72727 56.09756 63.41463
65.85366 58.53659 60.97561 60.97561 63.41463
60.97561 60.97561 60.97561 14.28571 14.28571
14.28571 14.28571 14.28571 14.28571 14.28571
14.28571 14.28571 66.66667 66.66667 66.66667
66.66667 66.66667 66.66667 66.66667 100
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
100 100
25 25 25 8.507671 8.507671
8.507671 8.507671 46.66667 38.66667 40
27.27273 27.27273 27.27273 27.27273 46.34146
43.90244 48.78049 14.28571 14.28571 14.28571
14.28571 57.14286 66.66667 57.14286 61.90476
100 100 100



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.633928571428571



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

60 60 60 60 60
60 60 60 60 60
50 50 50 50 50
50 50 50 50 50
62.13992 27.16049 72.01646 71.19342 67.90123
69.1358 70.78189 71.19342 69.54733 69.95885
60 100 90 100 70
90 90 100 90 100
62.5 81.25 81.25 81.25 81.25
56.25 62.5 62.5 81.25 81.25
52.54237 55.08475 59.32203 55.9322 39.83051
34.74576 53.38983 56.77966 50.95339 65.34653
59.40594 54.45545 63.36634 48.51485 53.46535
46.53465 62.37624 58.41584 44.55446 100
50 100 50 75 100
83.33333 75 77.77778 100 100
100 100 100 100 100
60 60 60 60 60
60 50 50 50 50
50 50 38.2716 34.97942 37.03704
36.62551 34.97942 37.03704 50 50
50 50 50 50 56.25
56.25 56.25 56.25 56.25 56.25
33.05085 39.83051 35.59322 35.59322 35.59322
38.13559 45.54455 45.54455 43.56436 45.54455
45.54455 45.54455 75 75 75
75 75 75 88.88889 88.88889
88.88889 88.88889 88.88889 88.88889



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.715359477124183



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

63.96396 73.87387 69.36937 80.18018 93.69369
80.18018 77.47748 85.58559 63.96396 73.87387
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
72.30769 80 60 87.69231 84.61538
87.69231 69.23077 90.76923 72.30769 80
100 100 100 75 100
75 100 100 100 100
88.88889 88.88889 83.33333 94.44444 88.88889
88.88889 83.33333 94.44444 83.33333 94.44444
62.16216 71.17117 62.16216 78.37838 62.16216
78.37838 62.16216 78.37838 72.97297 71.17117
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
100 100 100 100 100
56.92308 58.46154 56.92308 58.46154 56.92308
58.46154 56.92308 58.46154 56.92308 58.46154
75 75 75 75 75
75 75 75 75 75
83.33333 72.22222 83.33333 77.77778 83.33333
77.77778 83.33333 77.77778 83.33333 72.22222



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.66375



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

43.1433 55.46995 42.2188 54.39137 43.1433
55.46995 42.2188 54.39137 41.75655 55.46995
96.2963 96.2963 77.77778 96.2963 96.2963
96.2963 77.77778 96.2963 77.77778 96.2963
84.09091 84.09091 79.54545 86.36364 84.09091
84.09091 79.54545 86.36364 86.36364 79.54545
88 92 84 88 88
92 84 88 80 92
49.08789 47.09784 58.70647 49.58541 49.08789
47.09784 58.70647 49.58541 48.59038 56.71642
49.17355 57.43802 52.89256 48.76033 49.17355
57.43802 52.89256 48.76033 52.06612 49.17355
56.41953 56.60036 57.32369 62.20615 56.41953
56.60036 57.32369 62.20615 55.87703 54.61121
45.45455 67.53247 54.54545 53.24675 45.45455
67.53247 54.54545 53.24675 51.94805 50.64935
65.26316 70.52632 69.47368 75.78947 65.26316
70.52632 69.47368 75.78947 68.42105 73.68421
23.57473 23.8829 20.64715 23.57473 23.57473
23.57473 23.42065 23.57473 23.57473 59.25926
62.96296 59.25926 62.96296 62.96296 62.96296
62.96296 37.03704 62.96296 62.96296 50
61.36364 50 61.36364 61.36364 61.36364
61.36364 61.36364 50 52.27273 56
56 56 56 56 60
60 56 56 56 43.78109
33.33333 43.78109 33.33333 33.33333 33.33333
37.47927 33.1675 35.98673 33.49917 44.21488
45.45455 38.42975 45.45455 37.60331 37.60331
37.60331 39.2562 48.46293 47.19711 48.46293
47.19711 45.75045 49.18626 45.75045 48.64376
45.75045 46.65461 22.07792 22.07792 22.07792
22.07792 20.77922 20.77922 20.77922 22.07792
20.77922 20.77922 43.15789 43.15789 27.36842
40 43.15789 43.15789 27.36842 40
43.15789 43.15789



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.833588761174968



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

44.49405 19.49405 37.64881 45.08929 39.73214
61.53846 57.69231 80.76923 53.84615 61.53846
100 100 33.33333 66.66667 100
53.02013 46.30872 66.44295 33.55705 53.02013
76.92308 84.61538 61.53846 92.30769 76.92308
52.94118 9.803922 17.64706 41.17647 23.52941
42.42424 75.75758 69.69697 57.57576 39.39394
35.71429 66.66667 52.38095 35.71429 71.42857
9.077381 9.077381 9.077381 9.077381 9.077381
19.23077 19.23077 19.23077 19.23077 19.23077
0 0 0 0 0
12.08054 12.08054 12.08054 12.08054 12.08054
15.38462 15.38462 15.38462 15.38462 15.38462
5.882353 5.882353 5.882353 5.882353 5.882353
21.21212 21.21212 21.21212 21.21212 21.21212
14.28571 16.66667 14.28571 16.66667 14.28571



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.975



100 ELEMENTS. DM2

5Hours ModifiedMethodCoverageWILCOX: APPR BETTER than DM2

47.05882 50.98039 56.86275 47.05882 47.05882
50.98039 52.94118 43.13725 49.01961 54.90196
72.97297 72.97297 72.97297 72.97297 72.97297
72.97297 72.97297 64.86486 72.97297 72.97297
40 43.63636 40 40 40
43.63636 38.18182 43.63636 32.72727 38.18182
76.71233 72.60274 68.49315 61.64384 76.71233
72.60274 72.60274 67.12329 67.12329 60.27397
49.57983 65.54622 52.94118 75.63025 49.57983
65.54622 71.42857 68.06723 61.34454 61.34454
59.21053 60.52632 61.84211 59.21053 59.21053
60.52632 59.21053 56.57895 53.94737 53.94737
65.75342 64.38356 64.38356 60.27397 65.75342
64.38356 60.27397 60.27397 61.64384 60.27397
83.33333 83.33333 66.66667 83.33333 83.33333
75 58.33333 75 83.33333 59.42029
66.66667 57.97101 59.42029 68.11594 69.56522
66.66667 43.47826
17.64706 17.64706 17.64706 24.32432 24.32432
24.32432 24.32432 5.454545 5.454545 5.454545
5.454545 10.9589 10.9589 10.9589 10.9589
9.243697 9.243697 9.243697 9.243697 6.578947
6.578947 6.578947 6.578947 19.17808 19.17808
19.17808 19.17808 0 0 0
0 4.347826 4.347826 4.347826 4.347826



5Hours ModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

59.03866 59.87461 73.16219 67.09452 53.65854
9.756098
18.80878 17.24138 13.76896 13.76896 9.756098
0



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.875



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

69.63636 60.6 61.2 59.18182 58.30909
57.46364 58.80909 61.52727 58.30909 47.06364
48.80924 49.36252 58.50373 51.19076 56.84388
53.42795 53.76473 57.73394 58.07072 54.12557
56.32937 60.58992 42.56452 61.12249 49.52888
57.14871 48.50471 67.22655 61.45023 39.00041
51.52891 51.54405 44.39903 58.40145 50
57.64457 55.0106 55.495 59.27944 52.24039
63.64066 63.64066 69.77147 34.95666 67.9275
59.2435 59.82664 52.13554 53.20725 53.80615
63.23769 58.61999 60.14835 58.836 63.79198
50.24861 58.45289 60.93088 56.41506 56.86891
48.83684 51.35178 51.37535 52.4049 50.84093
50.71518 48.78969 49.81138 89.67972 83.98577
70.81851 80.42705 82.91815 59.07473 83.98577
80.42705 82.91815 72.57228 73.68421 74.79615
68.05041 68.23573 63.49148 66.01186 68.19867
68.30986 68.49518
47.71818 48.37273 48.09091 52.64545 53.8
48.58182 54.58182 47.09091 47.09091 49.61818
36.56483 35.50637 37.33462 38.24874 36.70917
39.57181 35.72288 36.13183 37.83979 34.90498
32.89635 55.34617 58.17288 53.37976 52.23269
53.2159 54.9365 40.47522 51.53626 49.8789
46.27611 47.33576 43.58159 43.55132 43.71783
45.59491 40.38753 45.7917 44.68665 47.48621
45.53191 44.93302 36.4539 35.25611 41.08747
42.7108 37.1316 45.56344 42.33255 39.28106
40.92762 41.51858 41.33926 42.52527 42.34187
51.36534 38.54744 41.35148 45.20297 45.47312
39.75165 38.69852 40.50613 41.36278 36.28576
39.23295 40.38824 36.92235 40.69475 38.43416
20.2847 13.879 23.48754 23.48754 23.48754
23.48754 29.89324 23.48754 32.02847 62.71312
60.7487 50.18532 40.95626 55.81913 40.25204
18.01334 46.88658 39.95552 45.70052



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.918894485341599



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

89.60573 79.56989 87.99283 87.99283 87.99283
79.56989 87.99283 86.02151 87.81362 87.99283
90.47619 90.47619 90.47619 90.47619 85.71429
90.47619 90.47619 90.47619 90.47619 90.47619
44.0678 44.0678 44.0678 44.0678 44.0678
44.0678 44.0678 44.0678 44.0678 44.0678
94.15693 92.65442 92.65442 87.97997 92.65442
87.97997 92.65442 92.65442 92.65442 92.65442
84.08488 81.49131 82.25759 81.25553 78.54406
82.90598 83.14176 83.05335 83.08282 52.63778
87.02516 84.21312 87.12383 88.40651 89.34386
88.75185 87.91317 89.73853 83.47311 88.70252
78.82736 78.24104 34.91857 74.00651 76.15635
75.04886 76.15635 77.1987 74.65798 93.33333
93.33333 93.33333 93.33333 93.33333 93.33333
93.33333 93.33333 93.33333 93.33333 66.69378
72.02115 73.60716 70.88247 72.67182 54.57503
69.94713 65.63644
81.1828 81.1828 76.16487 81.1828 81.1828
81.1828 81.1828 81.1828 81.1828 81.1828
85.71429 85.71429 85.71429 85.71429 85.71429
85.71429 85.71429 85.71429 85.71429 85.71429
44.0678 44.0678 44.0678 44.0678 44.0678
44.0678 44.0678 44.0678 44.0678 44.0678
71.61937 66.27713 66.27713 71.61937 71.61937
66.27713 71.61937 66.27713 71.61937 71.61937
58.65016 64.42676 67.55084 64.42676 67.55084
64.42676 66.81403 67.55084 66.93192 62.51105
68.82092 67.4889 62.7035 60.03947 68.22891
34.8298 63.93685 71.04095 67.58757 63.54218
45.79805 67.10098 64.69055 60.26059 63.25733
42.08469 58.24104 47.23127 62.8013 62.8013
93.33333 93.33333 93.33333 93.33333 93.33333
93.33333 93.33333 93.33333 93.33333 93.33333
48.10899 44.44896 48.80033 41.27694 49.695
55.4697 49.695 32.33022 32.16755 32.20821



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.718901660280971



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

39.6623 45.5479 40.84769 44.07305 35.86492
35.29979 43.34941 45.94073 41.43349 31.97759
31.73749 31.60652 38.19121 32.19587 38.14756
36.90338 28.09953 35.62282 37.922 37.55334
43.95448 43.52774 43.81223 55.61878 37.55334
42.53201 37.4111 37.4111 46.51494 20.94551
22.56811 29.79167 21.66667 27.58013 23.92628
25.48478 24.32292 21.42628 23.79006 0
0 0 0 37.06294 0
0 0 0 0
16.28532 15.34804 15.34804 15.34804 15.34804
15.34804 15.34804 15.34804 15.34804 15.34804
23.72672 25.47293 25.47293 23.78492 25.47293
23.78492 23.78492 23.72672 23.78492 23.72672
37.4111 37.55334 37.55334 37.4111 37.4111
37.4111 37.4111 37.55334 37.4111 37.55334
12.08333 12.08333 12.08734 12.08734 13.0649
12.08734 13.0609 12.08333 12.08734 12.08734
0 0 0 0 0
0 0 0 0 0



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.725714285714286



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

15.89404 15.89404 15.89404 17.21854 17.21854
17.21854 15.89404 17.21854 15.89404 15.89404
5.595855 5.595855 5.595855 5.595855 5.595855
5.595855 5.595855 5.595855 5.595855 5.595855
48.17073 48.91599 49.08537 53.45528 49.66125
52.30352 49.05149 52.71003 56.99937 55.17891
44.50722 54.55116 56.55995 58.44319 54.48839
43.0634 56.55995 55.55556 52.11055 59.8995
60.50251 52.26131 55.82915 57.38693 60.15075
55.52764 55.57789 56.38191 13.13756 13.13756
13.13756 13.13756 13.13756 13.13756 13.13756
13.13756 13.13756 58.85341 57.11176 56.3135
58.27286 58.70827 58.70827 58.34543 42.85714
42.85714 42.85714 42.85714 42.85714 42.85714
42.85714 42.85714 42.85714 91.30435 91.30435
91.30435 91.30435 91.30435 91.30435 91.30435
91.30435 91.30435
17.21854 17.21854 15.89404 5.595855 5.595855
5.595855 5.595855 47.15447 41.02304 43.08943
28.75078 24.54488 23.22662 28.43691 36.73367
35.22613 39.94975 12.82844 12.82844 12.82844
12.82844 53.12046 57.18433 53.19303 53.33817
91.30435 91.30435 91.30435



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.612587108013937



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

54.67626 34.77218 54.67626 34.77218 54.67626
54.67626 54.67626 54.67626 54.67626 34.77218
36.39706 36.39706 36.39706 36.39706 36.39706
36.39706 36.39706 36.39706 36.39706 36.39706
62.17886 33.41832 71.4748 70.60208 67.75838
68.88606 70.39616 70.88645 68.94489 69.49402
71.29522 81.91365 82.49708 81.56359 73.979
80.63011 77.01284 84.014 78.06301 84.83081
54.93197 63.26531 69.38776 70.91837 70.57823
51.19048 55.27211 53.06122 67.0068 69.38776
35.62282 36.27474 42.25844 36.88009 27.54366
22.5844 38.92899 37.74156 34.72934 49.11504
42.39979 37.09006 43.67517 31.88444 38.13118
30.94742 47.18896 43.59708 30.94742 72.85922
33.38171 72.13353 33.38171 61.24819 74.89115
69.66618 61.24819 69.51093 81.89386 82.62227
82.72633 82.72633 81.26951 81.99792 81.89386
54.19664 54.19664 54.19664 54.19664 55.15588
54.19664 36.39706 36.39706 36.39706 36.39706
36.39706 36.39706 43.73407 41.63561 44.02824
43.02804 41.64542 43.1163 54.95916 54.84247
54.84247 54.49242 54.84247 54.84247 51.02041
51.02041 50.68027 50.68027 51.02041 51.19048
21.60652 28.5681 26.03027 22.46799 26.03027
26.86845 30.34878 30.34878 29.82821 30.34878
30.34878 30.34878 61.24819 61.53846 61.24819
61.24819 61.53846 61.24819 71.69615 71.69615
71.80021 71.69615 71.69615 71.69615



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.630610021786492



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

55.24353 62.96621 59.49978 68.71435 85.12505
68.75823 66.7398 75.03291 55.24353 62.96621
100 94.87179 94.87179 94.87179 100
94.87179 100 94.87179 100 94.87179
95.2381 100 95.2381 95.2381 95.2381
100 95.2381 100 95.2381 100
63.50365 70.21898 52.55474 81.38686 78.24818
80.58394 62.0438 83.79562 63.50365 70.21898
96.77419 96.77419 96.77419 92.47312 96.77419
92.47312 96.77419 96.77419 96.77419 96.77419
81.03131 83.9779 78.45304 86.74033 81.03131
83.9779 78.45304 86.74033 78.45304 86.74033
52.74243 58.35893 52.74243 67.04695 52.74243
67.04695 52.74243 67.04695 62.87846 58.35893
94.87179 94.87179 94.87179 94.87179 94.87179
94.87179 94.87179 94.87179 94.87179 94.87179
95.2381 95.2381 100 95.2381 95.2381
95.2381 95.2381 95.2381 95.2381 95.2381
51.75182 52.55474 51.75182 52.55474 51.82482
52.55474 51.75182 52.55474 51.75182 52.55474
92.47312 92.47312 92.47312 92.47312 92.47312
92.47312 92.47312 92.47312 92.47312 92.47312
77.90055 74.03315 77.90055 76.79558 77.90055
76.79558 77.90055 76.79558 77.90055 74.03315



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.644305555555556



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

36.93436 46.61957 35.98641 45.3765 36.93436
46.61957 35.98641 45.3765 35.65552 46.20819
98.5228 98.58703 89.21002 97.68786 98.5228
98.58703 89.21002 97.68786 87.9255 98.5228
82.99825 85.75175 79.76399 85.88287 82.99825
85.75175 79.76399 85.88287 86.27622 80.63811
87.86292 90.62351 85.95907 89.33841 87.86292
90.62351 85.95907 89.33841 84.67396 90.62351
44.2794 42.78462 52.51481 44.95628 44.2794
42.78462 52.51481 44.95628 43.4427 50.35254
47.29602 53.44719 49.65212 47.78621 47.29602
53.44719 49.65212 47.78621 48.97217 48.18153
45.56094 46.78406 46.56263 51.66596 45.56094
46.78406 46.56263 51.66596 45.3817 44.27457
50.9768 70.45177 59.27961 57.87546 50.9768
70.45177 59.27961 57.87546 54.94505 59.09646
76.14539 78.68051 78.22236 80.23824 76.14539
78.68051 78.22236 80.23824 74.03787 76.69517
19.84439 20.10374 17.9306 19.84439 19.84439
19.84439 19.78179 19.84439 19.84439 62.74888
74.11689 62.74888 74.11689 74.11689 74.11689
74.11689 70.13487 74.11689 74.11689 52.97203
65.07867 52.97203 65.07867 64.24825 63.02448
64.24825 64.24825 52.97203 61.18881 53.21276
53.21276 53.21276 53.21276 53.21276 64.68348
64.68348 53.21276 53.21276 53.21276 38.30967
30.08367 38.30967 30.08367 30.02726 29.94265
33.83473 29.70762 31.73827 30.06487 44.02277
45.00316 40.27514 45.01898 39.37381 39.95889
39.89564 40.5914 37.07296 36.73555 37.07296
36.73555 35.82876 37.71615 35.75496 37.14677
35.75496 35.95529 26.31258 26.25153 26.31258
26.25153 25.39683 25.39683 25.39683 26.25153
25.39683 25.39683 51.31338 51.31338 38.8821
49.5113 51.31338 51.31338 38.8821 49.5113
51.31338 51.31338



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.77522349936143



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

34.5215 13.12562 28.12298 33.18665 31.78431
47.17477 45.26938 59.59264 34.49409 50.26281
55.33333 55.33333 24.66667 30.66667 55.33333
35.48018 32.74373 46.11383 21.79794 38.43513
46.43164 51.50473 44.53998 62.33878 60.10318
38.1911 6.436065 13.55259 30.56422 17.18174
21.06068 52.93218 44.46711 42.37634 21.00969
30.13289 50.13289 32.62458 29.60133 51.22924
6.325177 6.325177 6.325177 6.351581 6.325177
11.30092 11.30092 11.30092 11.30092 11.30092
0 0 0 0 0
7.387369 7.387369 7.376964 7.387369 7.376964
6.534824 6.534824 6.534824 6.534824 6.534824
1.871279 1.871279 1.871279 1.871279 1.871279
6.680265 6.680265 6.680265 6.680265 6.680265
14.68439 15.01661 14.68439 15.01661 14.68439



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.978125



100 ELEMENTS. DM2

5Hours CoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

32.3551 37.38078 39.80191 30.81438 32.3551
37.38078 40.75569 29.89729 38.99486 43.39692
67.41032 66.22922 61.15486 66.18548 67.41032
66.22922 65.35433 59.88626 65.44182 67.49781
28.33735 31.75904 31.18072 20.48193 28.33735
31.75904 20.38554 32 19.95181 19.46988
48.73418 44.27215 41.83544 28.00633 48.73418
44.27215 46.89873 43.03797 37.68987 29.87342
31.95465 46.98179 40.49824 55.06228 31.95465
46.98179 49.18556 47.97189 47.86011 41.80773
48.11321 48.94775 46.7344 46.62554 48.11321
48.94775 46.80697 45.28302 41.47315 47.93179
50.89744 47.90598 49.91453 44.95726 50.89744
47.90598 44.65812 47.13675 47.47863 46.62393
58.81924 57.65306 34.11079 58.81924 57.65306
51.09329 31.85131 48.25073 56.77843 38.30464
45.80132 42.6755 38.30464 47.33775 53.19205
46.9404 29.74834
8.327219 8.327219 8.327219 8.092738 8.092738
8.092738 8.092738 1.638554 1.39759 1.39759
1.39759 3.544304 3.544304 3.544304 3.544304
2.267646 2.267646 2.267646 2.267646 1.560232
1.560232 1.560232 1.560232 9.91453 9.91453
9.91453 9.91453 0 0 0
0 2.066225 2.066225 2.066225 2.066225



5Hours CoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

86.58537 75.71429 75
25.60976 25.71429 25



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

61.39013 62.10256 61.75926 55.86486 63.86986
63.108 54.68328 86.32479 69.89362
50.28027 42.87179 58.12757 53.37838 47.43151
46.8042 45.47664 43.07692 53.08511



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.975308641975309



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

94.44444 96.66667 42.85714 100 89.57265
95.64103 82.93651 100 85.45918
88.33333 66.66667 42.85714 83.33333 79.82906
80 72.85714 100 63.26531



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.771604938271605



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

53.26797 45.75904 51.81818 35.83851 10
16.83007 31.92771 45.45455 18.75776 0



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.8



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

25 8.507671 50.16667 68.78788 61.21951
14.28571 66.66667 100 100
25 8.507671 41.77778 27.27273 46.34146
14.28571 60.71429 100 100



5Hours AvgModifiedMethodCoverageVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
2
0.58641975308642



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

60 50 65.10288 89 73.125
50.95339 55.64356 79.16667 97.22222
60 50 36.48834 50 56.25
36.29944 45.21452 75 88.88889



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.746913580246914



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR NOT BETTER than DM2

76.21622 100 100 78.46154 95
88.88889
69.90991 100 100 57.69231 75
79.44444



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.666666666666667



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

48.76733 90.74074 83.40909 87.6 51.4262
51.77686 57.55877 54.41558 65.71182
23.26656 59.62963 57.04545 56.8 36.10282
40.70248 47.30561 21.42857 42.78514



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.839506172839506



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverageWILCOX: APPR BETTER than DM2

37.29167 63.07692 80 50.4698 78.46154
29.01961 56.9697 56.46989
9.077381 19.23077 0 12.08054 15.38462
5.882353 21.21212 11.83825



5Hours AvgModifiedMethodCoverageVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

5Hours AvgModifiedMethodCoverage DATA NOT AVAILABLE DM2

50 72.16216 40 69.58904 62.10084
58.42105 62.73973 76.85185 61.41304




5Hours AvgModifiedMethodCoverageVD-A: CANNOT COMPUTE for APPR vs DM2




Vargha and Delaney A
A
NA
NaN



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

59.45664 70.12835 31.70732
18.02508 13.76896 4.878049



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

59.21 54.18331 54.34658 53.55434 57.8156
58.96461 51.22166 79.35943 69.18458
50.11023 36.8535 50.24352 45.08023 41.8487
42.44009 39.93163 25.19573 46.12305



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

86.25448 90 44.0678 91.86978 79.24551
87.46917 71.69019 93.33333 68.25437
80.681 85.71429 44.0678 69.48247 65.084
62.8219 57.42671 93.33333 43.42009



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.728395061728395



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

41.33548 34.2404 42.5889 24.15024 3.706294
15.44176 24.27386 37.46799 12.28125 0



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.72



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

16.42384 5.595855 50.41921 53.59071 56.56281
13.13756 58.04479 42.85714 91.30435
16.77704 5.595855 43.75565 26.2398 37.30318
12.82844 54.209 42.85714 91.30435



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: (negligible) APPR BETTER than DM2




Vargha and Delaney A
A
2
0.598765432098765



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

48.70504 36.39706 65.404 79.57993 62.5
34.72934 39.49766 59.85123 80.58012
54.35651 36.39706 42.86461 54.80358 50.93537
25.26193 30.26202 61.34494 71.71349



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
2
0.648148148148148



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR NOT BETTER than DM2

66.02896 96.92308 97.14286 70.60584 95.91398
82.55985
59.17069 94.87179 95.71429 52.16058 92.47312
76.79558



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
3
0.694444444444444



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

41.16974 95.44637 83.5708 88.28653 46.28655
49.35168 47.08035 59.12088 63.78911
19.65361 71.44509 60.60315 55.5069 32.21021
41.76747 36.57739 25.83639 42.95003



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
0.790123456790123



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructionsWILCOX: APPR BETTER than DM2

28.14821 47.35874 44.26667 34.91416 52.98366
21.18514 36.3692 37.8894
6.330458 11.30092 0 7.383207 6.534824
1.871279 6.680265 5.728707



5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: APPR BETTER than DM2




Vargha and Delaney A
A
4
1



10 ELEMENTS. DM2

5Hours AvgCoverageOfModifiedMethodInstructions DATA NOT AVAILABLE DM2

36.31328 65.27997 26.36627 41.33544 44.02587
46.89768 47.83761 50.55879 42.78808




5Hours AvgCoverageOfModifiedMethodInstructionsVD-A: CANNOT COMPUTE for APPR vs DM2




Vargha and Delaney A
A
NA
NaN





==> data/5hourStatisticalSignificance_DifferenceInNumberOfActions.txt <==
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 1


APPR avg: (8846.844)


BL avg: (7912.144)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 0.00255401

 VD-A: APPR BETTER than DM2
 (small)
(0.6301852)

APPR avg: (8846.844)


BL avg: (296737.267)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.790401e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (8846.844)


BL avg: (106357.917)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 4.637807e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 2


APPR avg: (4197.613)


BL avg: (10017.413)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 9.546366e-26

 VD-A: DM2BETTER than APPR 
 (large)
(0.0196875)

APPR avg: (4197.613)


BL avg: (285682.900)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.202233e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4197.613)


BL avg: (125887.159)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 3.875475e-20

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 3


APPR avg: (4280.200)


BL avg: (6062.280)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.363468e-12

 VD-A: DM2BETTER than APPR 
 (large)
(0.0932)

APPR avg: (4280.200)


BL avg: (266932.540)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 6.850453e-18

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4280.200)


BL avg: (132103.478)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 8.610493e-12

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 4


APPR avg: (4216.233)


BL avg: (5995.011)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.529412e-07

 VD-A: DM2BETTER than APPR 
 (large)
(0.2775309)

APPR avg: (4216.233)


BL avg: (298428.411)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.796404e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (4216.233)


BL avg: (115509.038)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 9.455768e-15

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 5


APPR avg: (5774.400)


BL avg: (8687.544)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.921438e-21

 VD-A: DM2BETTER than APPR 
 (large)
(0.08975309)

APPR avg: (5774.400)


BL avg: (289192.544)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.743628e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (5774.400)


BL avg: (77487.342)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT APE!!!!!
 P-value: 0.8131722

 VD-A: APEBETTER than APPR (negligible) 

(0.4894515)
Case: 6


APPR avg: (3928.850)


BL avg: (4827.550)

WILCOX: DIFFERENCE IS NOT SIGNIFICANT DM2!!!!!
 P-value: 0.1572099

 VD-A: DM2BETTER than APPR 
 (small)
(0.4251389)

APPR avg: (3928.850)


BL avg: (304899.017)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 3.468001e-21

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3928.850)


BL avg: (215545.345)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 7.494989e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 7


APPR avg: (3395.322)


BL avg: (4877.444)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 2.99474e-18

 VD-A: DM2BETTER than APPR 
 (large)
(0.1240741)

APPR avg: (3395.322)


BL avg: (300108.233)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 4.800076e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3395.322)


BL avg: (165649.545)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.030789e-30

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 8


APPR avg: (3914.900)


BL avg: (7647.850)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 1.505548e-20

 VD-A: DM2BETTER than APPR 
 (large)
(0.07453125)

APPR avg: (3914.900)


BL avg: (305392.263)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 9.207097e-28

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (3914.900)


BL avg: (122073.491)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.976995e-22

 VD-A: APEBETTER than APPR 
 (large)
(0.000)
Case: 9


APPR avg: (2427.511)


BL avg: (5104.344)

WILCOX: DIFFERENCE IS SIGNIFICANT DM2
 P-value: 5.773519e-31

 VD-A: DM2BETTER than APPR 
 (large)
(0.0006790123)

APPR avg: (2427.511)


BL avg: (271262.910)

WILCOX: DIFFERENCE IS SIGNIFICANT Monkey
 P-value: 7.026786e-31

 VD-A: MonkeyBETTER than APPR 
 (large)
(0.000)

APPR avg: (2427.511)


BL avg: (135911.196)

WILCOX: DIFFERENCE IS SIGNIFICANT APE
 P-value: 1.708348e-21

 VD-A: APEBETTER than APPR 
 (large)
(0.000)


==> data/5hour_statistical_significance_instructions.txt <==
CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6911022




RQ3 InstrInputsRatio VD-A: (negligible) APPR BETTER than  DM2

(0.5555556)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0009285334




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.004107054




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.9012346)






CASE 2

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1414821




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.71875)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003275897




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.93750)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01171869




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.87500)






CASE 3

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2505921




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  Monkey!!!! 

 P-value: 0.07580017




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.84000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1745253




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3769783




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6234568)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.004696752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.8950617)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07723574




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.7469136)






CASE 5

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1710983




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001268428




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.9506173)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01928337




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.8271605)






CASE 6

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5218394




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (small)
(0.6111111)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.003947752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 7

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2696899




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002699796




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1721672




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (medium)
(0.703125)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.001131326




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(0.984375)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.002322095




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(0.953125)






CASE 9

RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003095193




RQ3 InstrInputsRatio VD-A: APPR BETTER than  DM2
 (large)
(0.9135802)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






RQ3 InstrInputsRatio WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003485752




RQ3 InstrInputsRatio VD-A: APPR BETTER than  APE
 (large)
(1.00000)








==> data/5hour_statistical_significance_instructions_ALL.txt <==
ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628

ALL CASES 

ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.6215278)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9407793)



ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE InstrInputsRatio CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8860294)



1.007723 1.314638 0.03420198 0.1132838 0.1484898
0.04310334 0.002073053 0.00482535 1.550393 0.8253202
0.017105 0.07287814 0.004196994 0.00353534 6.213818e-05
0.0004366563 0.1015758 0.02807926 0.001225018 0.02973306
0.3343925 0.3091245 0.005452423 0.01070873 1.354837
0.9100472 0.007503264 0.01835416 2.955633 1.471647
0.01771263 0.0895836 0.4068807 0.1477154 0.002293694
0.006100939 0.4106131 0.2082433 0.009004445 0.03323321
0.007736073 0.001313185 7.238412e-05 0.0001722094 1.240216
0.3797583 0.01484777 0.03251129 0.6363174 0.2142189
0.002603141 0.04040432 0.01929148 0.01242761 0.000535189
0.0009866723 0.03240625 0.007447137 5.581403e-05 0.0001024504
0.4557331 0.263811 0.005692001 0.01304697 0.1892217
0.1022331 0.001104776 0.005068045 0.6044392 0.2472399
0.001405772 0.008677879 0.2359758 0.1766052 0.007271891
0.02810181 0.102471 0.05175806 0.002302649 0.00595761
0.05825809 0.050626 0.001566918 0.003346543 0.3270483
0.110176 0.001224882 0.008241394 1.192267 0.7555817
0.03265586 0.07015635 0.01542223 0.009007441 0.0001724697
0.0001628221 0.5863719 0.5067956 0.007609537 0.01634389
0.02148256 0.009556427 0.03285845 0.1520169 0.2278444
0.08997911 0.001269591 0.003196489 0.365741 0.3639201
0.01389782 0.04888695 0.6269791 0.2189222 0.01106753
0.03207943 1.497838 0.9495923 0.01920252 0.06343099
0.5176137 0.1983458 0.002420058 0.01214246 0.1069552
0.05402673 0.05518591 0.01168418 0.2216509 0.2118078
0.003939051 0.006149953 0.5686563 0.4761199 0.007545818
0.0147195 1.486777 0.6787189 0.001274012 0.006555745
0.4955611 0.1831482 0.001293334 0.003245106 0.3910424
0.3879903 0.01321017 0.05785308 0.4934732 0.1557513
0.006313586 0.02087068 0.001176001 0 0
0 0.0353067 0.01585664 0.0002013952 0.0009114604
0.063373 0.03509654 0.001542993 0.003266464 0.01855594
0.01997185 0.0004312843 0.0006046481 1.223047 1.075354
0.01383891 0.02812455 0.1780663 0.1024464 9.984895e-05
0.0003961282 1.107322 0.4382348 0.005709201 0.01481467
1.790066 2.610999 0.06189716 0.2175005 0.2569936
0.09095623 0.0003295627 0.000524587 NA NA
NA NA 0.3752614 0.1449219 0.002901224
0.01167911 0.2255493 0.1204694 0.02097679 0.008879783
0.1001623 0.09584751 0.002024153 0.002701778 0.8756032
0.649171 0.01107064 NA 0.511455 0.1642447
0.005032333 0.03578456 0.5037023 0.2225139 0.002517832
0.009681544 0.8362441 0.8063566 0.02964118 0.1098929
0.002844026 0.001430177 8.302272e-05 0.0002204624 NA
NA NA NA 0.002932953 0.002554278
5.052959e-05 0.0002821471 0.2549178 0.1275697 0.01990305
0.2676629 NA NA NA NA
1.301513 0.7942775 0.0150909 NA 0.2724092
0.1366959 0.0007738412 0.004300013 0.5078947 0.2383746
0.001830387 0.006749939 0.02377939 0.02638988 0.0005945784
0.002360753 0.3143344 0.1511772 0.00716573 0.02726978
NA NA NA NA 0.01052403
0.009689028 0.0001015612 0.000642869 0.07057228 0.04414662
0.002251334 0.05347921 NA NA NA
NA 0.27911 0.1422569 0.002165624 NA
0.618027 0.2285792 0.000941376 0.008347948 0.2845121
0.08913039 0.0001329333 0.002202442 0.1877575 0.2170218
0.007379542 0.02176561 NA NA NA
NA NA NA NA NA
0 0 0 0 0.1337158
0.07504343 0.00357528 0.06730127 NA NA
NA NA 0.8818087 0.6325092 0.006894984
NA NA NA NA NA
0.7534568 0.3056249 0.001349103 0.01039058
ALL AutAut 

0.4068807 0.6044392 0.2278444 0.4955611 1.107322
0.5037023 0.5078947 0.2845121 0.7534568 2.955633
0.1892217 0.02148256 1.486777 0.1780663 0.511455
0.2724092 0.618027 NA 1.354837 0.4557331
0.5863719 0.5686563 1.223047 0.8756032 1.301513
0.27911 0.8818087 0.3343925 0.03240625 0.01542223
0.2216509 0.01855594 0.1001623 NA NA
NA 0.1015758 0.01929148 1.192267 0.1069552
0.063373 0.2255493 0.2549178 0.07057228 0.1337158
0.004196994 0.6363174 0.3270483 0.5176137 0.0353067
0.3752614 0.002932953 0.01052403 0 1.550393
1.240216 0.05825809 1.497838 0.001176001 NA
NA NA NA 0.1484898 0.007736073
0.102471 0.6269791 0.4934732 0.2569936 0.002844026
0.3143344 NA 1.007723 0.4106131 0.2359758
0.365741 0.3910424 1.790066 0.8362441 0.02377939
0.1877575 NA NA NA NA
NA NA NA NA NA
ALL DM2 

0.1477154 0.2472399 0.08997911 0.1831482 0.4382348
0.2225139 0.2383746 0.08913039 0.3056249 1.471647
0.1022331 0.009556427 0.6787189 0.1024464 0.1642447
0.1366959 0.2285792 NA 0.9100472 0.263811
0.5067956 0.4761199 1.075354 0.649171 0.7942775
0.1422569 0.6325092 0.3091245 0.007447137 0.009007441
0.2118078 0.01997185 0.09584751 NA NA
NA 0.02807926 0.01242761 0.7555817 0.05402673
0.03509654 0.1204694 0.1275697 0.04414662 0.07504343
0.00353534 0.2142189 0.110176 0.1983458 0.01585664
0.1449219 0.002554278 0.009689028 0 0.8253202
0.3797583 0.050626 0.9495923 0 NA
NA NA NA 0.04310334 0.001313185
0.05175806 0.2189222 0.1557513 0.09095623 0.001430177
0.1511772 NA 1.314638 0.2082433 0.1766052
0.3639201 0.3879903 2.610999 0.8063566 0.02638988
0.2170218 NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut0.486132213582165

ALL CASES AVG DM20.304767263577319

ALL CASES AVG Monkey0.00796848383627932

ALL CASES AVG APE0.0288674705602628



==> data/ALL_1Hour_statistical_significance.txt <==

CASE 1

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A:  APEBETTER than APPR 







CASE 2

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  APE







CASE 3

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A:  APEBETTER than APPR 







CASE 4

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A:  APEBETTER than APPR (negligible) 







CASE 5

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE







CASE 6

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE







CASE 7

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE







CASE 8

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  APE







CASE 9

ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE







CASE 1

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR 







CASE 2

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 3

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR 







CASE 4

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR (negligible) 







CASE 5

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 6

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 7

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 8

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  APE







CASE 9

ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  APE




ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  APE







CASE 1

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 2

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







CASE 3

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 4

9 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







10 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







10 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







10 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 5

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 6

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







10 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 7

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 8

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 9

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 1

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







CASE 2

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 3

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 4

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







10 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







10 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







10 ELEMENTS.  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 5

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 6

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 7

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 8

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 9

ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  APE







ALL CASES 

ALL_SIGNIFICANCE ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2




ALL_SIGNIFICANCE ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  Monkey




ALL_SIGNIFICANCE ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 




ALL_SIGNIFICANCE ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  APE




ALL_SIGNIFICANCE ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE




ALL CASES AVG AutAut54.7329884889267

ALL CASES AVG DM239.6566090842074

ALL CASES AVG Monkey49.0822863743972

ALL CASES AVG APE48.3912646537074



==> data/ALL_1Hour_versions.txt <==
AutAut  Total:87

DM2  Total:87

Monkey  Total:87

APE  Total:87



==> data/ALL_5Hours_statistical_significance.txt <==

CASE 1

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A:  APEBETTER than APPR 







CASE 2

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  APE







CASE 3

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A:  MonkeyBETTER than APPR 







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A:  APEBETTER than APPR 







CASE 4

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A:  APEBETTER than APPR (negligible) 







CASE 5

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A:  MonkeyBETTER than APPR 







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE







CASE 6

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A:  APEBETTER than APPR 







CASE 7

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE







CASE 8

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR NOT BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A:  APEBETTER than APPR 







CASE 9

ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  DM2




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  Monkey




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey







ALL_5Hours ModifiedMethodCoverage WILCOX: APPR BETTER than  APE




ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE







CASE 1

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR 







CASE 2

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 3

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR 







CASE 4

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR 







CASE 5

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 6

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR 







CASE 7

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 8

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR 







CASE 9

ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR BETTER than  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: APPR NOT BETTER than  APE




ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE







CASE 1

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







CASE 2

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 3

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 4

9 ELEMENTS.  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







10 ELEMENTS.  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







10 ELEMENTS.  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 5

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 6

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







10 ELEMENTS.  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 7

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 8

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 9

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 1

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







CASE 2

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 3

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 4

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







10 ELEMENTS.  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







10 ELEMENTS.  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 5

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 6

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 7

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







CASE 8

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







CASE 9

ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey







ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE







ALL CASES 

ALL_SIGNIFICANCE ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  DM2




ALL_SIGNIFICANCE ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2




ALL_SIGNIFICANCE ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  Monkey




ALL_SIGNIFICANCE ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 




ALL_SIGNIFICANCE ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  APE




ALL_SIGNIFICANCE ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 




ALL CASES AVG AutAut58.9246810586186

ALL CASES AVG DM240.3992605276819

ALL CASES AVG Monkey54.3263055851151

ALL CASES AVG APE57.0572563223265



==> data/ALL_5Hours_versions.txt <==
AutAut  Total:89

DM2  Total:89

Monkey  Total:86

APE  Total:88



==> data/SameActionBudget_ALL_1Hour_statistical_significance.txt <==

CASE 1

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.371833e-16




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (large)
(0.8567284)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.854291e-29




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.9943089)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.018395e-23




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.9561562)






CASE 2

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.724056e-07




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (large)
(0.7332278)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.652751e-14




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.8683594)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 3.278067e-06




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (medium)
(0.70250)






CASE 3

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4087374




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  DM2

(0.54760)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 7.905609e-07




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.79500)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.001474284




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (medium)
(0.68360)






CASE 4

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1611136




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (small)
(0.56000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 5.713639e-17




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.8519753)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.07267879




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (small)
(0.5768519)






CASE 5

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 4.773719e-08




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (large)
(0.7354557)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 6.072223e-13




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.8137597)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.687001e-22




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.9203086)






CASE 6

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.08402565




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (small)
(0.5870833)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 6.732572e-11




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.8381944)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0002085014




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (medium)
(0.6888889)






CASE 7

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.008476207




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (small)
(0.6135802)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 6.563934e-15




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.8362346)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.223609e-09




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.7622222)






CASE 8

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2378651




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  DM2

(0.5539844)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.373684e-29




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.9974306)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 2.5112e-26




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.9721528)






CASE 9

SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04349995




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (small)
(0.5870988)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 3.690547e-26




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.9806306)






SameActionBudget_ALL_1Hour ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 2.126332e-18




SameActionBudget_ALL_1Hour ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.8775309)






CASE 1

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.718869e-16




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (large)
(0.8532099)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.234526e-28




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.9906504)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 8.253249e-22




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.936036)






CASE 2

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 6.701557e-06




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (medium)
(0.7065665)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.571808e-12




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.8431641)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.825945e-10




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.7834722)






CASE 3

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3071311




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  DM2

(0.55900)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.519869e-06




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.7740909)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1403346




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (small)
(0.58520)






CASE 4

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0207517




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (small)
(0.5995679)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.042749e-17




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.8608642)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.06806769




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (small)
(0.578642)






CASE 5

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.089356e-05




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (medium)
(0.6840824)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.365151e-08




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.7478036)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 3.256081e-19




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.8862963)






CASE 6

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4230328




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  DM2

(0.5419444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.576047e-08




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.7884722)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 6.257617e-10




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.8266667)






CASE 7

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02319499




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (small)
(0.597963)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 5.111498e-08




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.7350617)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 6.427537e-06




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (medium)
(0.6946914)






CASE 8

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.06159005




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (small)
(0.5855469)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.647231e-29




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.9994444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.367116e-27




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.9841667)






CASE 9

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.05172138




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (small)
(0.5839506)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 3.875933e-26




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.9804805)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 8.547706e-14




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.8219753)






CASE 1

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0004834973




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.9876543)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9954955)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001142171




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.93000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9853659)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8918919)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001474344




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.92000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9914634)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9635135)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001309423




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.92500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.997561)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9743243)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.000156158




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9851351)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002487539




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9829268)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8689189)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.009082427




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.84500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9914634)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9337838)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00341044




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.88000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9945946)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003947853




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.88000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9972973)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 2

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.0889365




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.654321)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.87500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7117284)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.54623e-05




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.99500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9226562)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8322222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001565402




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.85000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9296875)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.85000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0002125699




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8664063)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6594444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0003395852




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.96500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.859375)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6611111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00945787




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.796875)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5411111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9164062)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8194444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1965629




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.67000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7820312)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5516667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.859375)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6444444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 3

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2890659




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.6481481)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9974747)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9377778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01247817




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9954545)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.89800)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3576662




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.41500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.98800)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4959676




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.59000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8931818)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.53600)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1795455)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.14200)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.09090909)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.10000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 4

9 ELEMENTS.  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8722222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3333333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003072493




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9116667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.5716667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002972744




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9388889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7166667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0005333422




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.95000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9433333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7522222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3039332




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.59500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8144444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2233333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.09137394




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.68000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.93000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7166667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9694444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8777778)






10 ELEMENTS.  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9722222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8888889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.3722222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1388889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (medium)
(0.3055556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.05555556)






CASE 5

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 9.171651e-05




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.705938




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.54500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7325581)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8727778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0002448048




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.98500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.694186)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8527778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001076651




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.855814)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9522222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002964869




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.88000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8523256)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9488889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.006341779




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.86000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.627907)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8288889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0003213758




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.97500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7511628)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8822222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3039332




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.59500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8645349)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9494444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02463317




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.78000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9523256)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9955556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9302326)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 6

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00771648




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8703704)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.80000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6277778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.89000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.80750)






10 ELEMENTS.  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.90000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.82500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5131453




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.58500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7716667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.06204856




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.71500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8583333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7158333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6236772




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.55500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.81000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6658333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7916667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4916667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 7

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.005291645




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8888889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6407407)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5012346)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5412151




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.58000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9594444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9111111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3301059




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.62500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9966667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9855556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5859378




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.57000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9916667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9805556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.005142184




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.87000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8033333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6966667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001486576




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.92000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7888889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6944444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0009991495




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.93500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7966667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7555556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01201786




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6844444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5344444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8197949




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.47000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.83500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7694444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9333333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8111111)






CASE 8

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04694473




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.7777778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9944444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9358025)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4238084




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.40000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9922222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2426827




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.62500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9972222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1199641




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.70500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9988889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9788889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6915476




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.45000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9877778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8191872




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.53000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9877778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8977778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9977778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9811111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2820012




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.64000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 9

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.582702




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.5740741)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9339506)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2684902




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.64500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9888889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01667445




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.81500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9391892)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6122222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.449009




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.60000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9648649)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8005556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.09505176




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9837838)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8988889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1024167




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.71500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9837838)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8344444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01777536




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.19000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9891892)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9333333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1475246




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.68500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9648649)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9088889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02519359




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.79500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9844444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9555556)






CASE 1

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0004834973




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.9876543)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8089431)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6711712)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001939728




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.5658537)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3297297)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.000156158




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.3719512)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1797297)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002496909




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6792683)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.4472973)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0001570523




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7146341)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4648649)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02836551




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.79000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.945122)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9094595)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0233422




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.80000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8012195)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6918919)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.005108727




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.87000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1743902)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1317568)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.03429372




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.78000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.3792683)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1972973)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4512195)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2162162)






CASE 2

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04389725




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.7777778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.453125)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.4444444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.000756105




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1015625)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1444444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1054922




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.71000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.453125)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.4111111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00327495




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.95000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.85000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001924508




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8023438)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7422222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0153317




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.82000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6484375)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6505556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1070312)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1666667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1038496




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.71500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.68750)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6166667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.828125)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7333333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 3

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.102345




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.7283951)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9747475)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6288889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003197099




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9181818)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.60400)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1848084




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (medium)
(0.33000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4022727)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.24000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4496918




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.60000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9113636)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.61800)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1818182)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.17400)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.09090909)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.10000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 4

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04409732




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.7345679)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6666667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2222222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001939728




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9566667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8233333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01261114




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9388889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6522222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001924508




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9566667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7288889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.006019117




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.85000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7455556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4677778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02323831




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.80000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9122222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6044444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6533333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1633333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5838824




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.54500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6822222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3111111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (medium)
(0.3438889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.08333333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (medium)
(0.3055556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.05555556)






CASE 5

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0003340417




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4186047)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6691358)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9665592




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.03837209)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3533333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002193764




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7313953)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8322222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001909363




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 

(0.472093)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.7044444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.0537222




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.75500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2540698)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.5722222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01013687




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.84000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.6034884)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7944444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0005040758




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.96000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6511628)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8055556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1762682




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.67000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4174419)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6322222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0233422




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.80000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey

(0.527907)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7544444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 

(0.4651163)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6777778)






CASE 6

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.005410534




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8888889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8462963)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9626191




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.26500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.31000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3576662




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.41500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1833333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.25000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3257514




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.63000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.7008333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.7016667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04904003




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.74000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.3783333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.37500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8309312




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.52500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 

(0.4833333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4833333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  Monkey

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  APE

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 7

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.007017778




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8765432)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8185185)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7308642)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6494086




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.44000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1988889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1733333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5706055




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.42500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2244444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1544444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8793783




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.52000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.24000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1577778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.005158958




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.87000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8888889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7355556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.008150972




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.85000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.7088889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6422222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002496909




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8711111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7444444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01224701




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1677778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1494444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5965632




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.43000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4255556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3394444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.5777778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.4555556)






CASE 8

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01184894




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8518519)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9703704)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4495213




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.60000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7933333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6744444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3502475




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.60000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4055556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.16000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1603916




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.68500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9122222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7155556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6758554




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.44500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7311111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.5666667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2114333




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.66500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8566667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6511111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.850051




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.52500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7811111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.63000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04936619




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.76000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.91000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6722222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9222222)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6777778)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 9

SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01040459




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8580247)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9114114)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4740741)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2899185




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.64000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9324324)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7244444)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002496909




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7804054)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3033333)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4056789




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.61000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8878378)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4611111)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.150927




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.69000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9743243)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8955556)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8205958




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.53000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9391892)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7288889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.009082427




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.15500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9148649)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.5788889)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2261267




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.66000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7432432)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2666667)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9263514)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.78500)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.00000)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9324324)






SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7888889)






CASE 1

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.414189e-21




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.89000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.319525e-21




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.89000)






CASE 2

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0006641776




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A:  DM2BETTER than APPR 
 (small)
(0.37000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 3.707625e-33




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(0.99000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 9.876963e-18




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.85000)






CASE 3

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0002429042




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A:  DM2BETTER than APPR 
 (medium)
(0.35000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 9.02709e-31




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.20615e-22




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.90000)






CASE 4

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.2252e-29




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.96000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.576591e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 3.016056e-28




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.95000)






CASE 5

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 9.402006e-35




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 6

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0002402929




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (medium)
(0.65000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.766833e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 5.860264e-25




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.92000)






CASE 7

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.307162e-28




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.95000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.281624e-30




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.97000)






CASE 8

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4629942




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: (negligible) APPR BETTER than  DM2

(0.53000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 4.134395e-33




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.99000)






CASE 9

SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.000241596




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (medium)
(0.65000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.870156e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.576591e-34




SameActionBudget_ALL_1Hour ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.297292e-22




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.134395e-33




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(0.99000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.405959e-20




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.88000)






CASE 2

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00307352




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (small)
(0.62000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 7.689062e-32




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(0.98000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1416947




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (small)
(0.56000)






CASE 3

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8067338




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A:  DM2BETTER than APPR (negligible) 

(0.49000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 9.02709e-31




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 6.925577e-32




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.98000)






CASE 4

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.462729e-28




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.95000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.979354e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 4.449554e-27




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.94000)






CASE 5

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 9.402006e-35




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 6

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.297139e-12




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.79000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.006993559




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (small)
(0.61000)






CASE 7

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.281624e-30




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.97000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 3.915359e-33




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.99000)






CASE 8

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 9.067841e-05




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (medium)
(0.66000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 4.134395e-33




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.99000)






CASE 9

SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.064923e-05




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (medium)
(0.68000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.979354e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.669075e-34




SameActionBudget_ALL_1Hour ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






ALL CASES 

ALL_SIGNIFICANCE SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_SIGNIFICANCE SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.4912657)



ALL_SIGNIFICANCE SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7996713)



ALL_SIGNIFICANCE SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE SameActionBudget_ALL_1Hour CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7278123)



65.55455 NA 41.7762 54.14427 87.29391
85.48387 63.47222 73.61111 36.8918 NA
17.82884 28.40058 17.61589 16.02649 2.268519
19.90741 41.10294 55.2518 38.06349 6.328042
79.98684 68.97762 39.92775 71.6466 34.19961
NA 15.25807 21.79178 38.87989 36.27794
3.698388 14.30725 26.74248 NA 9.43587
17.16605 53.30767 NA 31.298 41.2212
90.47619 68.09524 73.92857 88.21429 34.25568
NA 25.51257 34.22255 52.0393 42.54743
6.846827 40.20788 56.76701 41.10294 38.23529
38.06373 98.97436 98.46154 7.916667 45.20833
87.59152 NA 70.6 81 61.16951
60.38108 5.796526 17.21588 52.59405 NA
5.92737 24.07083 71.14297 NA 41.53015
47.86587 91.68614 87.29364 48.41416 68.54209
42.37553 NA 13.36712 42.04505 48.48085
30.33898 2.28497 30.78627 66.10268 43.93312
41.68918 47.56478 98.57143 100 92.88462
65 78.85927 NA 67.32582 75.87607
52.86667 40.6 3.818172 16.22976 21.84578
NA 11.22297 14.99627 60.48744 NA
24.2688 45.37217 80.99617 69.56381 41.73509
77.65193 22.88341 NA 11.46337 18.89262
60.28141 44.52261 9.437456 42.34451 59.4898
55.68261 47.17718 56.13514 76.66423 72.76642
53.87829 58.30841 85.26416 NA 69.06375
67.81873 49.3497 43.01738 3.691564 24.0086
21.73101 NA 6.99759 11.26747 59.9275
NA 25.6479 48.34872 85.333 64.21312
48.72454 60.2718 0 NA 0
0 13.04482 11.49923 1.693122 11.10053
37.27357 52.89116 34.45643 37.80913 96.45161
94.51613 94.2446 94.53237 43.80464 NA
27.36877 31.61774 50.33534 54.90972 2.771739
11.41304 33.21622 NA 11.52029 22.54634
54.55372 NA 29.14014 32.95808 71.29642
64.28013 2.915408 60.34727 NA NA
NA NA 58.22932 55.23948 22.24631
58.12269 40.3748 28.85215 40.29148 7.470889
84.93554 84.60405 74.61438 75.84314 47.40829
NA 35.16073 36.34099 39.5662 35.95407
4.829292 18.36753 38.07692 NA 8.788467
33.69559 53.41088 NA 22.65399 32.63502
93.33333 93.33333 92.59259 0 NA
NA NA NA 42.85714 42.85714
18.18182 45.45455 63.26399 31.56689 43.46871
5.643924 NA NA NA NA
44.73956 NA 34.4851 38.43678 49.21469
48.28149 12.25083 14.74587 36.25214 NA
11.57376 29.81464 73.02491 NA 16.31857
26.7335 63.92436 58.95486 35.76026 92.59259
NA NA NA NA 91.30435
90.14493 8.089888 89.88764 74.06868 61.48041
53.92789 9.745677 NA NA NA
NA 46.25763 NA 26.99412 28.39211
60.96346 45.63167 1.417846 7.771343 32.36961
NA 0.4066499 8.858988 68.87695 NA
30.19318 31.40045 83.04244 73.90225 50.94286
46.9926 NA NA NA NA
47.98164 41.64704 0 0 83.44482
65.31391 62.42579 5.916887 NA NA
NA NA 58.51558 NA 45.75972
47.65927 48.72988 NA 4.186321 30.37343
38.08212 NA 0.862069 22.92908 NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
ALL AutAut 

26.74248 52.59405 21.84578 21.73101 33.21622
38.07692 36.25214 32.36961 38.08212 NA
38.87989 61.16951 52.86667 49.3497 50.33534
39.5662 49.21469 60.96346 48.72988 NA
34.19961 87.59152 78.85927 85.26416 43.80464
47.40829 44.73956 46.25763 58.51558 NA
79.98684 98.97436 98.57143 76.66423 96.45161
84.93554 NA NA NA NA
41.10294 56.76701 66.10268 59.4898 37.27357
40.3748 63.26399 74.06868 83.44482 NA
17.61589 52.0393 48.48085 60.28141 13.04482
58.22932 42.85714 91.30435 47.98164 NA
36.8918 34.25568 42.37553 22.88341 0
NA NA NA NA NA
87.29391 90.47619 91.68614 80.99617 85.333
71.29642 93.33333 63.92436 83.04244 NA
65.55455 53.30767 71.14297 60.48744 59.9275
54.55372 53.41088 73.02491 68.87695 NA
NA NA NA NA NA
NA NA NA NA NA
ALL DM2 

NA NA NA NA NA
NA NA NA NA NA
36.27794 60.38108 40.6 43.01738 54.90972
35.95407 48.28149 45.63167 NA NA
NA NA NA NA NA
NA NA NA NA NA
68.97762 98.46154 100 72.76642 94.51613
84.60405 NA NA NA NA
55.2518 41.10294 43.93312 55.68261 52.89116
28.85215 31.56689 61.48041 65.31391 NA
16.02649 42.54743 30.33898 44.52261 11.49923
55.23948 42.85714 90.14493 41.64704 NA
NA NA NA NA NA
NA NA NA NA NA
85.48387 68.09524 87.29364 69.56381 64.21312
64.28013 93.33333 58.95486 73.90225 NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut56.9190261759775

ALL CASES AVG DM257.570674919996

ALL CASES AVG Monkey28.7154996658823

ALL CASES AVG APE37.6243742674691



==> data/SameActionBudget_ALL_1Hour_versions.txt <==
AutAut  Total:88

DM2  Total:89

Monkey  Total:87

APE  Total:87



==> data/SameActionBudget_ALL_5Hours_statistical_significance.txt <==

CASE 1

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.518607e-06




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (medium)
(0.7030864)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 7.229619e-23




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.9350949)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1398968




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (small)
(0.5642401)






CASE 2

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.53e-09




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (large)
(0.7742187)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 3.461344e-12




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.8318182)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.006073718




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (small)
(0.6228125)






CASE 3

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6129538




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  DM2

(0.52920)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 7.837175e-06




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.7672727)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.9889569




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: (negligible) APPR BETTER than  APE

(0.50080)






CASE 4

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1600554




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (small)
(0.560362)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.293501e-09




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.7601748)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.08004481




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (small)
(0.5752185)






CASE 5

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.067922e-06




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (large)
(0.7130065)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.787205e-06




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (medium)
(0.702052)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.125231e-14




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.8411081)






CASE 6

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.196154




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (small)
(0.5643056)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.675516e-05




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.7191667)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.0003758448




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (medium)
(0.6806944)






CASE 7

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.7790911




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A:  DM2BETTER than APPR (negligible) 

(0.4879012)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.608163e-18




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.8788889)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.608163e-18




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.8788889)






CASE 8

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.05374498




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (small)
(0.5884494)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.142956e-28




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.9956399)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.635544e-18




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.8917018)






CASE 9

SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.870184e-05




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  DM2
 (medium)
(0.6846296)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.279488e-27




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  Monkey
 (large)
(0.9923423)






SameActionBudget_ALL_5Hours ModifiedMethodCoverage WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 3.217624e-22




SameActionBudget_ALL_5Hours ModifiedMethodCoverage VD-A: APPR BETTER than  APE
 (large)
(0.9182099)






CASE 1

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 4.993736e-08




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (large)
(0.7352469)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 3.675336e-18




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.8840108)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.1521533




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (small)
(0.5623244)






CASE 2

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.230817e-08




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (large)
(0.7557812)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 8.043217e-12




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.8291667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.366808e-06




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.7210156)






CASE 3

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1817903




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (small)
(0.57720)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.0005921907




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (medium)
(0.7054545)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  APE!!!! 

 P-value: 0.6983709




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  APEBETTER than APPR (negligible) 

(0.47760)






CASE 4

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.05273511




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (small)
(0.5836454)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 8.561182e-10




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.7636704)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.03052504




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (small)
(0.5935081)






CASE 5

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0002760416




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (medium)
(0.6592157)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 0.005571148




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (small)
(0.6227086)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 3.663433e-13




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.821751)






CASE 6

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.472789




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: (negligible) APPR BETTER than  DM2

(0.5376389)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.675594e-05




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.7266667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 6.102101e-08




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.7858333)






CASE 7

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6502073




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A:  DM2BETTER than APPR (negligible) 

(0.4804321)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 9.307836e-11




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.7795062)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 9.307836e-11




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.7795062)






CASE 8

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003642354




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (small)
(0.6334652)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.883987e-29




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.9991561)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.52527e-22




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.9360056)






CASE 9

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 7.55287e-05




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  DM2
 (medium)
(0.6708025)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 6.599094e-27




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  Monkey
 (large)
(0.987988)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 4.264179e-20




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructions VD-A: APPR BETTER than  APE
 (large)
(0.8961728)






CASE 1

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02134632




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8209877)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9756098)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7113665)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.008103114




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.85000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8012195)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3137931)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003460699




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.88500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9792683)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7885057)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0005040758




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.96000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9597561)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5344828)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001462177




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.92000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9426829)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.4367816)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.006481595




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.86000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9329268)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4816092)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01096337




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.845122)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3252874)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.06842141




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.26500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9768293)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7235632)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.004464934




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.87500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7695402)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6436782)






CASE 2

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.004225565




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8560606)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.63125)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0002311152




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.96000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8598485)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.74375)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.760042e-05




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9318182)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.83125)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002734804




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8295455)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.589375)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002046418




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8136364)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.61375)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01213286




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.82000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.7045455)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.37875)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9189394)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.794375)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0301987




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.78500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7507576)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.425625)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.75000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.37500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 3

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02703728




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.808642)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9949495)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8044444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3253873




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.37000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9545455)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.52800)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1085139




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (medium)
(0.32000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.67800)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6499017




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.56000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7363636)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.35200)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4656433




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.56000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2409091)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.21200)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.09090909)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.10000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 4

9 ELEMENTS.  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6777778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2888889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002093865




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8388889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5338889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0004079518




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.96000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8777778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.75000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4353581




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.60000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8777778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.08450335




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.68500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6494444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3055556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02067543




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.78500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8622222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7227778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.49500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9327778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8694444)






10 ELEMENTS.  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9388889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8888889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2538889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1388889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1777778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.05555556)






CASE 5

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0001902795




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9496124)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9586563)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1009322




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (medium)
(0.32500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4127907)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6889535)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002785945




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6488372)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8238372)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0003869647




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.95000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8784884)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9319767)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00181525




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7895349)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.905814)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.008741408




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8555556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 

(0.4715762)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7222222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00057729




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.95500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.5662791)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.75000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4256587




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.60000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6918605)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8423773)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002463472




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89375)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9622093)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9723837)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 6

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1699924




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.691358)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.5814815)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.462963)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8116667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8008333)






10 ELEMENTS.  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.82500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01663313




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.81500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.61500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5266667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2133289




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.61500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8066667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.78250)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3300922




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.59000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6608333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.66750)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6416667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.65000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 7

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001617834




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.9382716)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.7061728)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.7061728)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.7199494




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.46000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9788889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9788889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9045431




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.48500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1557454




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (medium)
(0.32000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.07467194




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.26500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8077778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8077778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.09492651




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.28000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7888889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7888889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.08152351




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.27000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8066667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8066667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1963929




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.67000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8266667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8266667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.09154127




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9655556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9655556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0003485752




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9975309)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7382716)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0186743




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.77500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9966667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9461111)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.09039287




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.67000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9933333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4261353




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.60500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9955556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8761111)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1036631




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (medium)
(0.31000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.96500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1005901




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.71500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9755556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7211111)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.265015




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.64000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9527778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8028166




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.4666667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9185185)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9888889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 9

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8577708




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.5246914)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8759259)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04709731




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.75000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9877778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0209463




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.80000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9405405)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.69000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.007984101




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.85000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9905405)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9411111)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.006321939




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.86000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9477778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003278683




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.88500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9411111)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3577575




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.62000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9422222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01327038




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.82000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9833333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6205363




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.56500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9422222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04694473




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.7777778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7100271)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6871009)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002496909




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (medium)
(0.3268293)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2413793)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.005158958




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.87000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1780488)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1390805)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001939728




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey

(0.5219512)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.4367816)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001152045




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.93000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey

(0.5292683)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.4482759)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0233422




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.80000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8817073)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8402299)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.005158958




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.87000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7219512)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.7068966)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8203966




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.47000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1439024)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1103448)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01261114




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1743902)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1505747)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1707317)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1609195)






CASE 2

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003879999




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.9012346)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.3939394)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.37500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001140342




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1075758)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.10500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.006778632




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.85000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.3621212)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.34500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001909363




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8166667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.73500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002496909




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6969697)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.62500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0153317




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.82000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.630303)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.60000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.50500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.13000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01721554




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.81500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.6272727)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.57000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6969697)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.62500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 3

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.002315807




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.9259259)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8484848)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.60000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0006666009




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.95000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7159091)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.54000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5141268




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.41500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (medium)
(0.3022727)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.24000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4962917




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.59000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7954545)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.56000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5431952




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.55000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1772727)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.16000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.09090909)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.10000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 4

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02681097




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8024691)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4444444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2222222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001932109




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9166667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8222222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.00247819




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6088889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01398326




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.82500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9044444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.7088889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003055686




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.86500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6666667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5244444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01696491




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.81500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8038889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.5788889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9421661




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.49500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.4111111)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1577778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3427817




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.55000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  Monkey

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.3333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.21000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.08333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1777778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.05555556)






CASE 5

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0002637842




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (medium)
(0.3359173)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5122739)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001326642




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.10000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.03604651)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1523256)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01910992




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.81000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.772093)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8151163)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.001932109




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.91000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 

(0.4726744)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6453488)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.06943251




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.74000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2244186)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.494186)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01430588




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.5994832)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7209302)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0006697294




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.95000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6488372)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7627907)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5108354




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.5888889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (medium)
(0.3100775)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4851421)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.004424253




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  Monkey

(0.5138081)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6569767)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 6

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2004111




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (medium)
(0.6790123)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.962963)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8259259)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6184573




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.55000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.25000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (medium)
(0.31000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.7022383




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.45500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1666667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.25000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01254457




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6633333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.70000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.6191429




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.55000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (small)
(0.3716667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.37500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4843155




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.57500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR (negligible) 

(0.4833333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR (negligible) 

(0.4833333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  Monkey

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  APE

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 7

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.000653359




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.9753086)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.908642)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.908642)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.9394927




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.51000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2066667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2066667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02308279




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.20000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2222222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2222222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.5692949




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (small)
(0.42500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.2322222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.2322222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.06922266




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.26000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9066667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9066667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.256123




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (medium)
(0.35000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7344444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7344444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2257769




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (medium)
(0.34000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8922222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8922222)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8796494




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR (negligible) 

(0.48000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1788889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1788889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04885401




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.76000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (small)
(0.5916667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.5916667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6555556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6555556)






CASE 8

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.0003485752




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9098765)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.003197099




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.89000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.70000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.60000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.1631648




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.64000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  MonkeyBETTER than APPR 
 (large)
(0.1766667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (large)
(0.1466667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4725091




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.59500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7455556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6888889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.03281602




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  DM2BETTER than APPR 
 (large)
(0.22000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6777778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.3855556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.0696424




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.74000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7266667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.6144444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.03429372




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.78000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6744444)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (small)
(0.5955556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.8064127




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.5333333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7395062)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6518519)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7666667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6666667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  DM2

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  Monkey

(NaN)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: CANNOT COMPUTE for APPR vs  APE

(NaN)






CASE 9

SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.03033879




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.8024691)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8678679)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  APE

(0.5314815)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.03415862




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.78000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9054054)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7816667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.02318643




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.80000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (medium)
(0.6709459)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.3666667)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01901975




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.81000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8581081)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.68000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.04109755




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.77000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9810811)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.9488889)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.08186862




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.73000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9135135)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7683333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.3835981




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (small)
(0.61500)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.8945946)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6455556)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.01247817




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(0.83000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.7601351)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A:  APEBETTER than APPR 
 (small)
(0.3933333)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 1.00000




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR SAME as  DM2

(0.50000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9054054)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.7877778)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  DM2




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  DM2
 (large)
(1.00000)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  Monkey




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.9594595)






SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE DATA NOT AVAILABLE  APE




SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (large)
(0.8777778)






CASE 1

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 0.000614832




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (small)
(0.64000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 4.935738e-15




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(0.82000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.056818e-05




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A:  APEBETTER than APPR 
 (medium)
(0.32000)






CASE 2

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 8.66898e-22




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.89000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.870156e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.406351e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 3

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.001757e-17




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.84500)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 6.214512e-28




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(0.97500)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01435481




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (small)
(0.60000)






CASE 4

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.462729e-28




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.95000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 6.571978e-32




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(0.98000)






CASE 5

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.10401e-13




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A:  DM2BETTER than APPR 
 (large)
(0.20000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 7.278993e-08




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A:  MonkeyBETTER than APPR 
 (large)
(0.28000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 7.560575e-33




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 6

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.264332e-06




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (medium)
(0.69000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 3.272757e-35




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.001417032




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (small)
(0.63000)






CASE 7

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.4626575




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: (negligible) APPR BETTER than  DM2

(0.53000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.870156e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.870156e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.353282e-14




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.81000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 2.094749e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 9

SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.060989e-13




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  DM2
 (large)
(0.80000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 9.729118e-33




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.489104e-34




SameActionBudget_ALL_5Hours ModifiedMethodCoverageFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 1

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 9.067841e-05




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (medium)
(0.66000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.008527e-10




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(0.76000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.000241596




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A:  APEBETTER than APPR 
 (medium)
(0.35000)






CASE 2

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 5.077854e-27




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.94000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 7.689062e-32




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(0.98000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 2.060989e-13




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A:  APEBETTER than APPR 
 (large)
(0.20000)






CASE 3

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.2252e-29




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.96000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 9.02709e-31




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.946858e-10




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.76000)






CASE 4

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 5.077854e-27




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.94000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 6.571978e-32




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.98000)






CASE 5

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 2.147863e-13




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A:  DM2BETTER than APPR 
 (large)
(0.20000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 7.361357e-08




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A:  MonkeyBETTER than APPR 
 (large)
(0.28000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 8.053907e-33




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 6

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 7.361357e-08




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.72000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.870156e-34




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 0.01420823




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A:  APEBETTER than APPR 
 (small)
(0.40000)






CASE 7

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS NOT SIGNIFICANT  DM2!!!! 

 P-value: 0.2209032




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: (negligible) APPR BETTER than  DM2

(0.55000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 1.870156e-34




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 1.870156e-34




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 8

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 1.297292e-22




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.90000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 2.094749e-34




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 2.094749e-34




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(1.00000)






CASE 9

SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  DM2

 P-value: 3.208814e-14




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  DM2
 (large)
(0.81000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  Monkey

 P-value: 9.729118e-33




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  Monkey
 (large)
(1.00000)






SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst WILCOX: DIFFERNCE IS SIGNIFICANT  APE

 P-value: 5.613206e-32




SameActionBudget_ALL_5Hours ModifiedMethodInstructionsFirst VD-A: APPR BETTER than  APE
 (large)
(0.98000)






ALL CASES 

ALL_SIGNIFICANCE SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR NOT BETTER than  DM2




ALL_SIGNIFICANCE SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: (negligible) APPR BETTER than  DM2

(0.5512719)



ALL_SIGNIFICANCE SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  Monkey




ALL_SIGNIFICANCE SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  Monkey
 (large)
(0.730624)



ALL_SIGNIFICANCE SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE WILCOX: APPR BETTER than  APE




ALL_SIGNIFICANCE SameActionBudget_ALL_5Hours CoverageOfModifiedMethodInstructionsLIFE VD-A: APPR BETTER than  APE
 (medium)
(0.6558029)



70.46182 66.54818 57.977 70.32137 86.25448
77.15054 69.68056 76.05556 42.0572 34.76981
23.04415 40.46273 19.93377 17.74834 8.425926
20.09259 36.39706 54.10072 39.04762 10.7483
NA 71.17595 50.03612 76.17399 41.16974
35.00119 14.12919 14.12919 43.52461 37.61926
11.81173 24.77826 36.31328 29.63683 16.19745
22.2166 57.72191 44.50806 43.54403 58.8223
90 64.7619 77.14286 88.21429 34.2404
31.33781 31.45354 39.76332 55.09146 48.09621
17.10284 51.25602 65.404 41.10294 38.23529
39.58333 NA 98.97436 35.625 45.625
95.44637 95.1702 79.06818 79.06818 65.17083
56.09724 16.69479 31.40943 65.27997 55.44619
12.43232 41.58869 71.06923 61.64687 57.90569
69.09856 91.86978 82.63773 65.16268 78.68324
42.5889 43.54196 29.5045 42.41441 58.03515
38.46202 16.22502 43.15812 79.57993 45.96097
53.48733 53.3627 NA 98.57143 100
66.15385 83.5708 86.37675 68.1678 68.1678
55.33333 46.13333 13.14174 25.12929 26.36627
22 13.23225 15.57047 65.33454 53.48622
41.73123 57.33593 79.24551 67.80136 63.19838
73.13137 24.15024 22.58173 15.8621 25.74112
65.05025 57 25.56953 49.55625 62.5
56.74446 65.14515 68.96396 NA 71.75182
62.15059 63.29551 88.28653 88.68158 71.4741
71.4741 50.94891 48.57455 20.90811 42.47179
41.33544 29.94937 8.481928 11.51807 63.10481
55.98739 41.95546 66.22814 87.46917 72.13123
62.07395 76.15113 3.706294 0 0
0 18.36167 12.82844 6.253968 12.21164
34.72934 53.45238 38.06639 42.53112 NA
96.12903 94.53237 94.53237 46.28655 50.06863
26.87227 26.87227 60.61909 62.54514 16.63043
25.27174 44.02587 34.28617 18.38078 22.87704
62.86681 57.81953 48.66102 64.57187 72.41694
59.42671 2.082434 2.734139 NA NA
NA NA 66.42235 59.52104 40.92712
60.05074 39.49766 24.57043 42.12712 12.05386
NA 85.10129 80.98039 75.9085 49.35168
51.57337 38.24225 38.24225 45.63652 39.31954
12.42884 34.06861 46.89768 42.44557 18.82104
34.48295 57.46385 51.84219 46.03044 56.10089
93.33333 93.33333 92.59259 92.59259 NA
NA NA NA 42.85714 42.85714
31.81818 45.45455 59.85123 30.89797 46.3803
8.894631 NA NA NA NA
47.08035 49.61303 34.89887 34.89887 56.20715
49.58695 15.64356 34.76568 47.83761 47.40598
15.75127 32.94343 74.87544 74.05694 44.80646
61.92982 68.98739 54.41643 46.88831 63.29051
NA NA NA NA 91.30435
91.30435 35.05618 89.88764 80.58012 60.81277
67.72917 18.647 NA NA NA
NA 59.12088 55.59829 27.77498 27.77498
56.42525 48.55371 6.181896 21.49292 50.55879
31.74198 1.919627 18.27772 72.97628 63.31357
56.62377 58.216 83.69707 71.4574 59.85272
68.8566 NA NA NA NA
0 45.97719 22.67235 0 82.67559
73.72529 66.52375 13.29156 NA NA
NA NA 63.78911 75.09163 45.63937
45.63937 52.9763 47.32891 10.38915 39.26887
44.16954 43.76954 7.347179 24.59835 NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
NA NA NA NA NA
ALL AutAut 

36.31328 65.27997 26.36627 41.33544 44.02587
46.89768 47.83761 50.55879 44.16954 NA
43.52461 65.17083 55.33333 50.94891 60.61909
45.63652 56.20715 56.42525 52.9763 NA
41.16974 95.44637 83.5708 88.28653 46.28655
49.35168 47.08035 59.12088 63.78911 NA
NA NA NA NA NA
NA NA NA NA NA
36.39706 65.404 79.57993 62.5 34.72934
39.49766 59.85123 80.58012 82.67559 NA
19.93377 55.09146 58.03515 65.05025 18.36167
66.42235 42.85714 91.30435 0 NA
42.0572 34.2404 42.5889 24.15024 3.706294
NA NA NA NA NA
86.25448 90 91.86978 79.24551 87.46917
72.41694 93.33333 68.98739 83.69707 NA
70.46182 57.72191 71.06923 65.33454 63.10481
62.86681 57.46385 74.87544 72.97628 NA
NA NA NA NA NA
NA NA NA NA NA
ALL DM2 

29.63683 55.44619 22 29.94937 34.28617
42.44557 47.40598 31.74198 43.76954 NA
37.61926 56.09724 46.13333 48.57455 62.54514
39.31954 49.58695 48.55371 47.32891 NA
35.00119 95.1702 86.37675 88.68158 50.06863
51.57337 49.61303 55.59829 75.09163 NA
71.17595 98.97436 98.57143 71.75182 96.12903
85.10129 NA NA NA NA
54.10072 41.10294 45.96097 56.74446 53.45238
24.57043 30.89797 60.81277 73.72529 NA
17.74834 48.09621 38.46202 57 12.82844
59.52104 42.85714 91.30435 45.97719 NA
34.76981 31.33781 43.54196 22.58173 0
NA NA NA NA NA
77.15054 64.7619 82.63773 67.80136 72.13123
59.42671 93.33333 54.41643 71.4574 NA
66.54818 44.50806 61.64687 53.48622 55.98739
57.81953 51.84219 74.05694 63.31357 NA
NA NA NA NA NA
NA NA NA NA NA
ALL CASES AVG AutAut57.6160429689485

ALL CASES AVG DM254.6086267886367

ALL CASES AVG Monkey37.8993607084092

ALL CASES AVG APE44.6100819829806



==> data/SameActionBudget_ALL_5Hours_versions.txt <==
AutAut  Total:90

DM2  Total:90

Monkey  Total:87

APE  Total:87



==> data/_statistical_significance.txt <==


